Correctness of Sequential Monte Carlo Inference for Probabilistic Programming Languages

Probabilistic programming is an approach to reasoning under uncertainty by encoding inference problems as programs. In order to solve these inference problems, probabilistic programming languages (PPLs) employ different inference algorithms, such as sequential Monte Carlo (SMC), Markov chain Monte Carlo (MCMC), or variational methods. Existing research on such algorithms mainly concerns their implementation and efficiency, rather than the correctness of the algorithms themselves when applied in the context of expressive PPLs. To remedy this, we give a correctness proof for SMC methods in the context of an expressive PPL calculus, representative of popular PPLs such as WebPPL, Anglican, and Birch. Previous work have studied correctness of MCMC using an operational semantics, and correctness of SMC and MCMC in a denotational setting without term recursion. However, for SMC inference -- one of the most commonly used algorithms in PPLs as of today -- no formal correctness proof exists in an operational setting. In particular, an open question is if the resample locations in a probabilistic program affects the correctness of SMC. We solve this fundamental problem, and make four novel contributions: (i) we extend an untyped PPL lambda calculus and operational semantics to include explicit resample terms, expressing synchronization points in SMC inference; (ii) we prove, for the first time, that subject to mild restrictions, any placement of the explicit resample terms is valid for a generic form of SMC inference; (iii) as a result of (ii), our calculus benefits from classic results from the SMC literature: a law of large numbers and an unbiased estimate of the model evidence; and (iv) we formalize the bootstrap particle filter for the calculus and discuss how our results can be further extended to other SMC algorithms.

==> data/BPF_1.dat <==
73.9464463419	80.0	2.06735170521e-37
190.797656503	80.0	0.00465129103206
193.184399027	80.0	0.0176074782646
100.885311857	80.0	2.06735170521e-37
1.33458435512	80.0	3.98994174734e-11
138.650808448	80.0	0.00997678364122
140.307044291	80.0	0.0115834067963
81.9590808943	80.0	2.06735170521e-37
4.00761249607	80.0	9.1391392142e-05
60.3905266207	80.0	5.87788946481e-08
145.041616051	80.0	1.75335176676e-05
131.458958531	80.0	0.000182777241198
102.68865822	80.0	2.06735170521e-37
157.055393472	80.0	2.0813080243e-05
108.379953406	80.0	2.06735170521e-37
180.650146288	80.0	0.00181772325899
139.001276804	80.0	0.00807846845845
47.9572607114	80.0	0.000386062203364
180.817893356	80.0	0.00174083831671
121.729880405	80.0	2.06735170521e-37
184.39506911	80.0	0.0294328944552
152.984871847	80.0	0.000479918368599
113.625774842	80.0	2.06735170521e-37
153.383266106	80.0	0.000434465528896
149.467025757	80.0	0.00523804442914
90.1967004992	80.0	2.06735170521e-37
155.222574178	80.0	0.000117234581331
173.52031175	80.0	0.00182003061531
129.560435907	80.0	2.45507543136e-05
193.207400038	80.0	0.0174386211182
196.814029389	80.0	0.0086203998085
189.702034445	80.0	0.00312462904126
172.182113971	80.0	0.000581027607107
100.498459828	80.0	2.06735170521e-37
156.935273278	80.0	2.04611009089e-05
19.7301562227	80.0	0.0303216343027
28.0892168398	80.0	0.0118536249482
89.5837535187	80.0	2.06735170521e-37
196.115360797	80.0	0.00922983173727
30.9418656796	80.0	0.0192281357002
186.37385644	80.0	0.00400000974397
149.788235348	80.0	0.00670908485724
23.148311291	80.0	0.00190716019816
160.191327345	80.0	0.0138311595552
137.633005551	80.0	0.0130645686097
152.169636207	80.0	0.000569637148745
87.0889419734	80.0	2.06735170521e-37
81.3702499229	80.0	2.06735170521e-37
83.4119152074	80.0	2.06735170521e-37
122.421342102	80.0	2.06735170521e-37
22.0819654049	80.0	0.00240188422455
41.3736856537	80.0	0.0223196617238
32.0895713166	80.0	0.0195268691375
41.6512135858	80.0	0.0208459570255
186.611038286	80.0	0.00255046070888
11.2384352662	80.0	3.09179075947e-05
184.033890113	80.0	0.0299548763439
189.627609897	80.0	0.00260812889391
130.623528798	80.0	0.00022009732367
197.329281849	80.0	0.00807443499437
134.334690581	80.0	0.00363819305253
53.8745858049	80.0	2.29972617858e-05
36.3848912751	80.0	0.00390959584138
179.256362476	80.0	0.00442449741525
73.3585757812	80.0	2.06735170521e-37
145.612854354	80.0	1.30086009748e-05
51.0985276139	80.0	1.55002422487e-06
121.164654799	80.0	2.06735170521e-37
29.7338355664	80.0	0.026935216517
84.9133917173	80.0	2.06735170521e-37
199.046157822	80.0	0.0182487075714
193.625473371	80.0	0.0144284708044
55.2638449764	80.0	0.00010147176272
38.2579470582	80.0	0.0176701374905
143.028665484	80.0	0.00191478638736
92.2764215976	80.0	2.06735170521e-37
30.1581233371	80.0	0.0218438495375
81.2384776841	80.0	2.06735170521e-37
5.29541166891	80.0	0.00212941285291
30.1751352421	80.0	0.0217880984871
156.121303452	80.0	0.000112384027548
98.9658617081	80.0	2.06735170521e-37
156.060419353	80.0	0.000126504160385
15.4511380607	80.0	0.0115358719108
1.45750305168	80.0	6.48225697643e-11
152.800427067	80.0	0.00049905007296
84.6720208646	80.0	2.06735170521e-37
193.94081782	80.0	0.012284100959
66.1066169646	80.0	2.22153362307e-10
64.1564164277	80.0	2.29179411562e-12
161.796516314	80.0	0.0148571154069
37.6414425423	80.0	0.0128054799513
117.718672516	80.0	2.06735170521e-37
55.7857931666	80.0	0.000184959186735
7.43615540377	80.0	0.00133791180547
181.240854464	80.0	0.00237446270383
73.882652329	80.0	2.06735170521e-37
158.012783501	80.0	0.000261355590365
164.483884397	80.0	0.00604079358388
136.290310199	80.0	0.0113645981669
125.287940359	80.0	2.06735170521e-37
36.7257934979	80.0	0.00525667519328
81.1231923236	80.0	2.06735170521e-37
102.408481612	80.0	2.06735170521e-37
177.859262031	80.0	0.008993056394
104.214051088	80.0	2.06735170521e-37
97.0393790864	80.0	2.06735170521e-37
76.7421972118	80.0	2.06735170521e-37
172.962855777	80.0	0.000674968005849
186.727627697	80.0	0.00201102387834
22.8752363027	80.0	0.00237826911717
76.7584606688	80.0	2.06735170521e-37
190.955947996	80.0	0.00441035488077
84.6713387826	80.0	2.06735170521e-37
49.4069753649	80.0	5.96321672758e-06
160.930794994	80.0	0.0234433680137
82.4677777309	80.0	2.06735170521e-37
152.341282593	80.0	0.000549613067435
119.311990988	80.0	2.06735170521e-37
65.0781257913	80.0	5.11749967988e-11
37.9349692191	80.0	0.0163334065774
27.7607536218	80.0	0.00872630827142
20.7390162711	80.0	0.00806322844993
123.766132876	80.0	2.06735170521e-37
60.7076902604	80.0	1.73564545789e-08
147.976095102	80.0	0.000230947405915
30.1852807879	80.0	0.0217548196099
0.443292213744	80.0	1.37515099516e-13
64.8372563536	80.0	2.53184462598e-11
170.144885352	80.0	0.000335041240567
112.482629944	80.0	2.06735170521e-37
43.6527001134	80.0	0.0192611029444
27.2494131404	80.0	0.00616525667872
1.48882880817	80.0	7.32881646368e-11
99.4651807145	80.0	2.06735170521e-37
10.4984901172	80.0	3.10023797958e-05
40.7246732656	80.0	0.0243373009771
111.000554322	80.0	2.06735170521e-37
8.89253026148	80.0	0.00016027900509
45.9692028602	80.0	0.00662824595004
2.71482202908	80.0	2.74884812415e-08
106.676577215	80.0	2.06735170521e-37
25.3140098129	80.0	0.00447734388504
11.9151569897	80.0	0.00012515531719
73.6966020896	80.0	2.06735170521e-37
143.19132968	80.0	0.0016105476783
172.343197468	80.0	0.000599415500276
154.04605096	80.0	0.000352280320529
36.5764008241	80.0	0.00463007891229
146.175319083	80.0	2.00412490015e-05
68.6888632619	80.0	9.58106994025e-11
38.107387727	80.0	0.017364262524
126.081499764	80.0	2.06735170521e-37
59.9341616159	80.0	3.03703092521e-07
0.537771335956	80.0	2.94225074029e-13
165.2806858	80.0	0.00476818605244
39.6589998401	80.0	0.0228669778105
48.5335098233	80.0	5.63833988939e-05
84.3566621051	80.0	2.06735170521e-37
138.564507743	80.0	0.0104825145853
71.53709323	80.0	2.06735170521e-37
199.340417066	80.0	0.0205257728707
124.970066381	80.0	2.06735170521e-37
22.455181445	80.0	0.00239075046785
83.7021835485	80.0	2.06735170521e-37
122.0824487	80.0	2.06735170521e-37
195.260287107	80.0	0.0137557188911
145.919454972	80.0	1.10561171042e-05
149.655205952	80.0	0.00606910788402
105.02582852	80.0	2.06735170521e-37
186.121805788	80.0	0.00614385439513
12.3989780797	80.0	0.000273491402257
109.266310282	80.0	2.06735170521e-37
43.4470538779	80.0	0.0155575498348
14.5539353066	80.0	0.00410005477339
184.220597734	80.0	0.0296994925468
182.681189432	80.0	0.011043989334
91.4556970921	80.0	2.06735170521e-37
95.8784095239	80.0	2.06735170521e-37
28.7745863222	80.0	0.0266848697558
63.6062747252	80.0	6.24052025699e-12
103.952928141	80.0	2.06735170521e-37
1.50317038646	80.0	7.75147506481e-11
102.148616764	80.0	2.06735170521e-37
106.835415358	80.0	2.06735170521e-37
145.517372923	80.0	1.36796868778e-05
39.6726476724	80.0	0.0229405166054
154.039061755	80.0	0.000355102470808
198.928345603	80.0	0.0170205834918
22.6468446697	80.0	0.00238504893854
170.938523624	80.0	0.000234185452229
43.8302604244	80.0	0.022429814
58.5624152808	80.0	2.04259936597e-05
90.4398927566	80.0	2.06735170521e-37
43.2725244371	80.0	0.0125791250651
168.034904994	80.0	0.00280749733163
134.068252761	80.0	0.00226492538372
78.6713277609	80.0	2.06735170521e-37
114.76628433	80.0	2.06735170521e-37
119.440899494	80.0	2.06735170521e-37


==> data/BPF_2.dat <==
40.3951071462	80.0	0.00113286439932
28.761356254	80.0	0.000806904444867
203.027038262	80.0	0.0
141.31523233	80.0	4.4443753751e-07
42.6899037844	80.0	0.00599129821912
185.785104171	80.0	0.006006266982
43.4832418583	80.0	0.00339585702397
163.50638828	80.0	6.63042869725e-08
187.269135932	80.0	0.0285511834576
30.9870418813	80.0	3.60669869669e-06
164.227466586	80.0	5.3213359713e-08
195.283636286	80.0	0.00460910906657
43.1398284469	80.0	0.00665114359574
164.58183708	80.0	8.35558583947e-08
39.1014415409	80.0	0.00219612787159
46.2721714813	80.0	0.0170970476295
195.952757116	80.0	0.00742534912923
200.678526284	80.0	0.0
17.4243710107	80.0	8.98473202497e-05
45.2061857399	80.0	0.0044635329105
44.5256722797	80.0	0.00195520898888
183.274180239	80.0	6.05414680923e-06
33.9190833964	80.0	0.00332738652957
139.411750013	80.0	2.38603600864e-07
141.633132038	80.0	1.51505153181e-07
29.2012976924	80.0	0.000174312599723
40.089005453	80.0	0.0011094154716
179.050559112	80.0	5.11411793163e-08
201.995920056	80.0	0.0
31.1006912706	80.0	3.50147640903e-06
33.1485682273	80.0	0.000145882810661
49.4429193378	80.0	0.0261755021863
140.764122698	80.0	9.36075447596e-07
201.41893823	80.0	0.0
162.428910859	80.0	3.28316962887e-07
44.0569886135	80.0	0.00108038533392
186.540745322	80.0	0.0190442115395
22.9818477381	80.0	0.0211280122349
31.3714172165	80.0	3.321886851e-06
24.8751074244	80.0	0.0142407778193
185.563171908	80.0	0.00336698159519
41.8136415377	80.0	0.00213855538447
31.4573305231	80.0	3.26674154167e-06
141.174470712	80.0	7.04669626758e-07
46.2023848647	80.0	0.0154655688078
32.9431514453	80.0	5.85518788367e-05
48.6982107396	80.0	0.0337342127301
20.0853068487	80.0	0.000726951250528
191.442153377	80.0	0.00999807689972
23.5031563743	80.0	0.0281518557628
40.6607973734	80.0	0.00115356042218
31.9357375457	80.0	2.97517248756e-06
39.7730152793	80.0	0.00132165136689
162.827209029	80.0	1.55052552399e-07
40.1122386735	80.0	0.00111118054576
195.154064479	80.0	0.00417249290177
187.62170439	80.0	0.0292341041441
161.818497657	80.0	1.23393135244e-06
139.367301107	80.0	2.30466852712e-07
33.2558472469	80.0	0.000243516859489
39.5604579808	80.0	0.00155917353066
45.3216085775	80.0	0.00518314030796
164.154817929	80.0	4.84657670056e-08
46.6465282836	80.0	0.0263532442573
134.63184238	80.0	6.69694448231e-08
39.7722330401	80.0	0.00132246569066
153.853482334	80.0	1.02196709487e-10
31.8798472465	80.0	3.00791825e-06
22.2289502089	80.0	0.021035789915
183.428382378	80.0	1.54925822785e-05
200.767821489	80.0	0.0
30.3869155327	80.0	5.71361032591e-06
138.839120937	80.0	2.34385516722e-07
32.8073749471	80.0	3.94176799307e-05
39.561909072	80.0	0.00155743755138
21.0590373953	80.0	0.0174469924239
195.694603583	80.0	0.00622317012267
143.608285144	80.0	8.40965769091e-10
185.976396011	80.0	0.00927585381557
196.292634793	80.0	0.0079108861266
31.9502490027	80.0	2.9667256859e-06
150.92441397	80.0	1.4503599948e-07
197.263205923	80.0	0.00887754626373
42.3249306305	80.0	0.0038027623413
30.1202493614	80.0	6.98317704151e-06
196.233892332	80.0	0.00786041137457
165.00873483	80.0	1.35431942526e-07
143.387923413	80.0	1.49621096118e-09
40.1962967147	80.0	0.00111758672494
141.016781826	80.0	1.16759692238e-06
32.8018099187	80.0	3.87737898304e-05
31.4539801931	80.0	3.26887569107e-06
200.951396235	80.0	0.0
191.321810792	80.0	0.0112572695132
165.836633446	80.0	2.39474086599e-09
32.8525994353	80.0	4.50297635182e-05
197.645226597	80.0	0.00938906032813
174.744748103	80.0	3.8221505022e-07
31.5449793418	80.0	3.21137577201e-06
42.1203485757	80.0	0.00288266570494
32.0617848147	80.0	3.63693240338e-06
37.6678565139	80.0	0.00488375633004
39.7412516247	80.0	0.00135506237287
38.707021675	80.0	0.00254500928291
156.395426543	80.0	2.77306080065e-12
42.0252053163	80.0	0.00252049196006
31.5538241992	80.0	3.20583828067e-06
44.8239857817	80.0	0.00277217339252
166.025024968	80.0	1.01285993947e-09
39.4001032541	80.0	0.00176130051574
195.818237129	80.0	0.00678028486374
40.0891376491	80.0	0.001109425508
29.6760204193	80.0	2.96146198356e-05
23.4510229292	80.0	0.0274589442783
180.26144498	80.0	4.19856891249e-09
41.6661638519	80.0	0.00192822762758
45.6651636068	80.0	0.00782871188389
31.6559560353	80.0	3.14254795024e-06
190.379898378	80.0	0.0129673596424
30.35231142	80.0	5.86510317552e-06
40.8487130479	80.0	0.00116839273593
49.5415125718	80.0	0.025807151332
163.718026307	80.0	5.32625311477e-08
30.4518182104	80.0	5.4393727014e-06
201.921121751	80.0	0.0
32.2814958274	80.0	7.61667454618e-06
162.3968992	80.0	3.48367119127e-07
5.1300774018	80.0	0.0206526772106
186.491429449	80.0	0.0180892769183
163.238946941	80.0	8.72217402851e-08
32.1246031195	80.0	4.50703560866e-06
151.314585076	80.0	2.2586011158e-08
30.834927983	80.0	4.05729476582e-06
184.521886775	80.0	0.000420098228887
26.0522214694	80.0	0.0218556746566
198.570895292	80.0	0.00503794307619
40.7729264351	80.0	0.00116239133922
46.030534917	80.0	0.0117676501967
45.8927503466	80.0	0.0100159858706
39.393858788	80.0	0.00176959520112
199.616129604	80.0	0.0014993915627
137.924292259	80.0	1.02457090472e-06
194.361987705	80.0	0.00485891934239
195.012823249	80.0	0.00373361367557
193.357820919	80.0	0.00333965783754
41.827123803	80.0	0.00215869264075
43.008506688	80.0	0.00835169067941
188.316004145	80.0	0.0313756768781
186.062986183	80.0	0.0106644857358
194.67563123	80.0	0.00425651512927
195.634297816	80.0	0.00596368184854
41.6743306476	80.0	0.00193940793651
161.280232101	80.0	5.67887626052e-06
195.019016098	80.0	0.00375206928372
29.3300820619	80.0	0.000110498163677
141.701472512	80.0	1.19448671333e-07
30.9312228886	80.0	3.76625037061e-06
33.4943012119	80.0	0.000695669997334
139.785620366	80.0	3.18828417383e-07
185.981958425	80.0	0.00938546389895
30.1032209522	80.0	7.0726704276e-06
150.919866468	80.0	1.45090889688e-07
33.5882568485	80.0	0.00101706798919
192.819078825	80.0	0.00282983467716
187.539480452	80.0	0.0290764029963
186.268887691	80.0	0.0140005332612
29.0255362223	80.0	0.00031511015945
196.186920044	80.0	0.00782020716024
32.2701870977	80.0	7.33785342517e-06
42.9583618568	80.0	0.00810333858824
39.7336191164	80.0	0.0013631966829
30.0415763648	80.0	7.40575828769e-06
43.130523229	80.0	0.00676293290678
42.4047140967	80.0	0.00421831113999
186.862571162	80.0	0.025404761535
187.369044962	80.0	0.0287464512827
196.503237749	80.0	0.00809364147412
141.901095065	80.0	5.88823705662e-08
31.5035317556	80.0	3.2374456518e-06
47.6261107891	80.0	0.0342329010831
32.4679412886	80.0	1.39210300148e-05
42.380656185	80.0	0.00408948252483
40.8744492187	80.0	0.001170436751
196.650996653	80.0	0.00822353744761
42.1849667796	80.0	0.00315167597142
41.312169929	80.0	0.00149263974716
33.4875246555	80.0	0.000676372117509
187.607656847	80.0	0.0292072316081
46.7246460227	80.0	0.028204898994
194.737397408	80.0	0.00414494637034
30.7956082438	80.0	4.18214286778e-06
201.128291336	80.0	0.0
41.0630093627	80.0	0.00123853296277
140.395209361	80.0	6.05397076683e-07
191.865612313	80.0	0.00629633971612
41.5310153017	80.0	0.00175085137431
42.0112883998	80.0	0.00247076065192
161.905467555	80.0	9.53203869661e-07
163.894613134	80.0	4.43055177242e-08
40.0612769717	80.0	0.00110731202983


==> data/BPF_25.dat <==
65.5485115459	80.0	0.00541513820678
65.5593892214	80.0	0.00541768903215
63.6051745068	80.0	0.00454660967784
63.9924432391	80.0	0.00385714908291
64.1777190342	80.0	0.00414157869461
64.9678829432	80.0	0.00518771555003
64.78634091	80.0	0.00500334058436
63.3103287036	80.0	0.00497730117049
62.9942225833	80.0	0.00530301619631
62.8201163959	80.0	0.00537752643077
62.1605305172	80.0	0.00546596482366
63.8030039841	80.0	0.00420737818725
65.7307786616	80.0	0.00545041947253
64.0330458111	80.0	0.00389931066957
66.0579787247	80.0	0.0054704283909
65.1359248741	80.0	0.00527786871873
64.9355239013	80.0	0.00515786547659
63.7284388679	80.0	0.00433903680586
61.8850189205	80.0	0.00540825997763
64.7212322864	80.0	0.00492767057998
65.9469573367	80.0	0.00547144650852
65.9403961256	80.0	0.00547114362269
63.3421300483	80.0	0.00493606940955
65.1462688833	80.0	0.00528225010313
64.2516862619	80.0	0.00426148677562
64.4341397057	80.0	0.00454229664842
64.1885820743	80.0	0.00415937648665
65.7175275587	80.0	0.00544839240789
62.312958137	80.0	0.00547344806056
66.1825346058	80.0	0.00545570566868
65.8273430086	80.0	0.00546262291077
63.8725149284	80.0	0.00408118596792
63.3614053482	80.0	0.00491041044467
65.0805058192	80.0	0.005253600515
67.2032241797	80.0	0.00524791789073
64.1290484249	80.0	0.00406111097822
64.3394752462	80.0	0.00439950977166
66.3034016208	80.0	0.00542984412237
63.2926025793	80.0	0.00499967575441
67.3862402445	80.0	0.00536579190483
62.1094196924	80.0	0.00545968176799
64.077557166	80.0	0.00397479386834
68.0207848999	80.0	0.00544820510705
65.8211667304	80.0	0.00546197791812
62.7388411644	80.0	0.00540520484734
63.9385868714	80.0	0.00395862416732
63.6723610964	80.0	0.00443515025797
64.8531813649	80.0	0.00507592540527
66.4613061989	80.0	0.00537916162379
63.97792147	80.0	0.00388463458255
62.9838229258	80.0	0.00530803825496
69.1373987475	80.0	0.00269502361004
64.0556751685	80.0	0.00393777962241
65.094362181	80.0	0.00525979324581
65.2376143023	80.0	0.00531888934008
64.0877320173	80.0	0.00399194000189
69.2139962876	80.0	0.00134441712468
65.4348689982	80.0	0.00538515169514
61.6532973801	80.0	0.00531384644795
64.4574185853	80.0	0.00457634410067
64.7637245934	80.0	0.00497759827435
63.2443155094	80.0	0.0050583542939
64.891900761	80.0	0.00511550850951
66.0231479636	80.0	0.0054723640995
64.4290530822	80.0	0.0045347986699
62.725349585	80.0	0.00540935351789
66.2936338602	80.0	0.00543235409781
68.7795816394	80.0	0.00533520655523
63.3057370174	80.0	0.00498313919465
65.8702496832	80.0	0.00546659091798
65.3065780352	80.0	0.00534407662336
65.727453788	80.0	0.00544991882848
63.7987197698	80.0	0.00421505238732
67.969017663	80.0	0.00545151429651
64.4465178804	80.0	0.00456045582024
63.1206737832	80.0	0.00519268236503
62.6011493303	80.0	0.00544150685414
66.1461139281	80.0	0.0054612689644
65.070188056	80.0	0.00524893545467
63.9357572991	80.0	0.00396391910001
64.6047020305	80.0	0.00478081492089
66.9945851107	80.0	0.00507494016303
65.9279136303	80.0	0.00547050928353
64.4774936836	80.0	0.00460534624067
63.0377501065	80.0	0.00526917032841
64.9042535625	80.0	0.0051277462064
64.3428648762	80.0	0.00440473603987
64.0387555868	80.0	0.0039090346221
64.6683108573	80.0	0.00486273024942
65.7634755809	80.0	0.00545505794069
64.8986742079	80.0	0.00512224247404
65.2893345512	80.0	0.00533798060059
68.5030478379	80.0	0.00544122706264
62.7368849665	80.0	0.00540581428963
64.7657115098	80.0	0.00497988324146
67.4104065561	80.0	0.00537824068658
65.2693994356	80.0	0.00533076499216
62.9511667352	80.0	0.00532334159053
62.9665240985	80.0	0.00531623320404
64.2928509478	80.0	0.00432682786617
63.4662297342	80.0	0.00476248588921
64.3035845381	80.0	0.00434368876388
65.0968327613	80.0	0.00526088868225
65.7016045131	80.0	0.00544584446974
65.5427925395	80.0	0.00541377459625
61.9338302264	80.0	0.00542294588593
62.8047806795	80.0	0.00538309993815
68.5933760871	80.0	0.00541458133343
65.7894776207	80.0	0.00545837689459
66.8519658217	80.0	0.00517529900259
64.4114579632	80.0	0.00450870441986
65.4124244338	80.0	0.00537851426057
65.7561666483	80.0	0.00545406599329
65.8534416775	80.0	0.0054651433809
66.8484113259	80.0	0.00517763167668
63.5788290951	80.0	0.00458912467329
61.812540996	80.0	0.00538307672856
67.2520456092	80.0	0.00528336134718
64.3107017017	80.0	0.00435482709935
65.6065866317	80.0	0.00542810539094
65.0339750523	80.0	0.00523220062985
64.7197364954	80.0	0.00492587657419
63.5531977275	80.0	0.00462980456161
66.2092937043	80.0	0.00545095804385
62.6370769451	80.0	0.00543333131179
64.7646279152	80.0	0.00497863765655
63.1907945118	80.0	0.00511938302449
62.2387939998	80.0	0.00547191625632
63.563151475	80.0	0.0046140884122
66.1858650945	80.0	0.0054551452013
67.0969899647	80.0	0.00516114791672
65.208710229	80.0	0.00530769670105
65.7447327179	80.0	0.00545246231968
62.7644060846	80.0	0.00539699418304
65.4464097101	80.0	0.00538847325445
66.1022483668	80.0	0.0054665902598
64.7016978533	80.0	0.00490404963831
67.7528235844	80.0	0.00547263291186
61.2820612717	80.0	0.00508241585872
65.3550336894	80.0	0.00536048105373
65.01209609	80.0	0.00522181893637
65.7829299987	80.0	0.00545757204117
67.6401986869	80.0	0.00545875030089
64.8616634072	80.0	0.00508475398062
62.7616676257	80.0	0.00539789552016
65.271640744	80.0	0.00533158521277
65.6070824802	80.0	0.0054282091891
63.8712221175	80.0	0.00408356021226
63.5811518141	80.0	0.004585404596
66.7729453449	80.0	0.0052251612544
66.7676300649	80.0	0.00522836361148
65.0778961334	80.0	0.00525242490835
64.4589695992	80.0	0.00457859681898
65.9467834665	80.0	0.00547143875365
63.6012119233	80.0	0.00455304872868
61.3651570792	80.0	0.0051422925999
63.1306209405	80.0	0.00518275597075
65.295784482	80.0	0.0053402766313
69.159196837	80.0	0.00226476662269
65.5068545305	80.0	0.00540485171495
63.316424665	80.0	0.00496950526413
64.0579503497	80.0	0.00394163682419
61.6378764725	80.0	0.00530614800194
65.464141394	80.0	0.00539345545062
66.2296865508	80.0	0.00544696546865
63.487187	80.0	0.00473129825086
64.7362872745	80.0	0.00494558998915
63.5789773861	80.0	0.00458888733479
62.9525856854	80.0	0.00532269140628
64.5419398936	80.0	0.0046960955753
65.7243157863	80.0	0.00544944142257
62.5035799935	80.0	0.00545904365853
63.9667048141	80.0	0.00390580389751
62.4991479498	80.0	0.00545967755928
63.7531317807	80.0	0.00429589950006
64.83267789	80.0	0.00505422459693
67.1083693505	80.0	0.00517105968831
66.8557220017	80.0	0.00517282488281
62.7966704182	80.0	0.00538598174305
62.820450453	80.0	0.0053774032168
67.594341217	80.0	0.00544823638663
64.4457266593	80.0	0.0045592987903
65.5072268221	80.0	0.0054049472745
63.6564250938	80.0	0.00446196633463
64.6656195232	80.0	0.00485934825313
64.7733882356	80.0	0.00498866928081
65.724450131	80.0	0.00544946195883
66.0445676136	80.0	0.00547128682186
67.4695870205	80.0	0.00540556853538
64.613475708	80.0	0.00479235568474
64.3570932753	80.0	0.00442658553788
66.8943390342	80.0	0.00514685051885
65.3076463929	80.0	0.0053444498689
63.4248515584	80.0	0.00482252131132
63.419267887	80.0	0.00483046183411
62.6055027204	80.0	0.00544056526151
65.9548761024	80.0	0.00547178402753
63.9066643524	80.0	0.00401812881865
64.9190928053	80.0	0.00514219374537
63.8381508541	80.0	0.00414395472437


==> data/BPF_50.dat <==
119.70540271	80.0	0.005
119.267406766	80.0	0.005
113.696097338	80.0	0.005
114.251409437	80.0	0.005
110.970115182	80.0	0.005
117.443899572	80.0	0.005
103.988826407	80.0	0.005
112.771179604	80.0	0.005
111.415681753	80.0	0.005
104.328195089	80.0	0.005
112.176508261	80.0	0.005
118.135800594	80.0	0.005
116.588048752	80.0	0.005
113.404140032	80.0	0.005
119.934206062	80.0	0.005
120.078686379	80.0	0.005
116.814853044	80.0	0.005
111.695269331	80.0	0.005
108.181416125	80.0	0.005
119.288141629	80.0	0.005
106.029090911	80.0	0.005
117.019473066	80.0	0.005
114.563887296	80.0	0.005
114.226784426	80.0	0.005
108.963752629	80.0	0.005
112.628343622	80.0	0.005
108.129592181	80.0	0.005
117.746611904	80.0	0.005
110.04239981	80.0	0.005
113.634201194	80.0	0.005
118.325598915	80.0	0.005
117.808583436	80.0	0.005
112.699525129	80.0	0.005
112.646622297	80.0	0.005
117.880824242	80.0	0.005
115.905789934	80.0	0.005
116.937388953	80.0	0.005
116.013798948	80.0	0.005
111.666283829	80.0	0.005
105.917436315	80.0	0.005
110.599799354	80.0	0.005
114.683555591	80.0	0.005
114.426926269	80.0	0.005
114.5958837	80.0	0.005
119.433004128	80.0	0.005
110.972296148	80.0	0.005
120.631741052	80.0	0.005
117.350433406	80.0	0.005
114.452093545	80.0	0.005
117.570670983	80.0	0.005
112.472422422	80.0	0.005
113.091307944	80.0	0.005
114.921767637	80.0	0.005
110.401356695	80.0	0.005
111.81478695	80.0	0.005
117.041856358	80.0	0.005
114.239942414	80.0	0.005
116.478587985	80.0	0.005
114.994397621	80.0	0.005
117.676867589	80.0	0.005
116.793574412	80.0	0.005
115.10794746	80.0	0.005
111.031699393	80.0	0.005
112.756080683	80.0	0.005
104.765105963	80.0	0.005
116.816673895	80.0	0.005
113.68714034	80.0	0.005
116.326383696	80.0	0.005
117.752046083	80.0	0.005
113.336154886	80.0	0.005
111.03952011	80.0	0.005
106.626122778	80.0	0.005
113.146133653	80.0	0.005
114.524406351	80.0	0.005
116.905023816	80.0	0.005
122.385953687	80.0	0.005
111.287795104	80.0	0.005
112.527329892	80.0	0.005
120.071434801	80.0	0.005
109.926239531	80.0	0.005
102.482154712	80.0	0.005
115.654818699	80.0	0.005
118.183629332	80.0	0.005
115.389926124	80.0	0.005
109.981604092	80.0	0.005
110.706009556	80.0	0.005
118.157838009	80.0	0.005
115.677654657	80.0	0.005
116.338863172	80.0	0.005
115.653515626	80.0	0.005
107.829607532	80.0	0.005
105.260755194	80.0	0.005
116.220009789	80.0	0.005
111.951487195	80.0	0.005
118.082011859	80.0	0.005
114.049037506	80.0	0.005
113.977381316	80.0	0.005
107.83549089	80.0	0.005
116.13601789	80.0	0.005
117.546349885	80.0	0.005
118.891328044	80.0	0.005
115.912468927	80.0	0.005
119.300591077	80.0	0.005
111.194117445	80.0	0.005
114.111534944	80.0	0.005
114.469331278	80.0	0.005
116.50087109	80.0	0.005
115.966946474	80.0	0.005
114.184389071	80.0	0.005
105.727607915	80.0	0.005
109.032227663	80.0	0.005
105.941249848	80.0	0.005
106.657823966	80.0	0.005
121.028385532	80.0	0.005
117.768997238	80.0	0.005
104.793298677	80.0	0.005
108.418770139	80.0	0.005
118.55084957	80.0	0.005
115.062602159	80.0	0.005
116.042847085	80.0	0.005
113.035009308	80.0	0.005
115.628579494	80.0	0.005
113.729919534	80.0	0.005
116.740941247	80.0	0.005
115.67198632	80.0	0.005
113.691657982	80.0	0.005
112.651439591	80.0	0.005
117.356995788	80.0	0.005
110.771257033	80.0	0.005
116.633912644	80.0	0.005
115.997928513	80.0	0.005
114.322814792	80.0	0.005
117.427078377	80.0	0.005
110.124567135	80.0	0.005
115.168877731	80.0	0.005
112.221085964	80.0	0.005
113.193514801	80.0	0.005
106.834023811	80.0	0.005
117.907004477	80.0	0.005
116.717561512	80.0	0.005
115.302594611	80.0	0.005
116.280953782	80.0	0.005
116.22408303	80.0	0.005
112.396304745	80.0	0.005
118.489121315	80.0	0.005
111.834064423	80.0	0.005
112.882694764	80.0	0.005
110.205270595	80.0	0.005
119.005646797	80.0	0.005
113.994324742	80.0	0.005
110.293820259	80.0	0.005
118.71973302	80.0	0.005
114.01335452	80.0	0.005
118.194712992	80.0	0.005
110.282992822	80.0	0.005
104.518924436	80.0	0.005
118.227872971	80.0	0.005
116.272090029	80.0	0.005
106.126318378	80.0	0.005
102.300722805	80.0	0.005
111.117505467	80.0	0.005
118.004304469	80.0	0.005
105.93102663	80.0	0.005
112.002812841	80.0	0.005
110.442509952	80.0	0.005
114.929569445	80.0	0.005
119.490355535	80.0	0.005
111.266419498	80.0	0.005
102.781232499	80.0	0.005
115.237107101	80.0	0.005
107.316257616	80.0	0.005
106.694464442	80.0	0.005
116.160147431	80.0	0.005
105.082616567	80.0	0.005
115.598718015	80.0	0.005
116.34724444	80.0	0.005
104.185941239	80.0	0.005
115.494470237	80.0	0.005
115.59568823	80.0	0.005
113.29996749	80.0	0.005
112.018116728	80.0	0.005
124.256637358	80.0	0.005
117.801384868	80.0	0.005
109.520457173	80.0	0.005
113.59619793	80.0	0.005
116.32977418	80.0	0.005
118.784100581	80.0	0.005
116.746283214	80.0	0.005
112.572799094	80.0	0.005
104.536422929	80.0	0.005
108.448817424	80.0	0.005
115.465979243	80.0	0.005
107.910794245	80.0	0.005
118.194923083	80.0	0.005
114.492043791	80.0	0.005
109.771865048	80.0	0.005
109.642746747	80.0	0.005
114.841691138	80.0	0.005
111.35069499	80.0	0.005
114.958833252	80.0	0.005


==> data/BPF_70.dat <==
158.678475897	80.0	0.00287909292502
159.147855267	80.0	0.00136601029168
156.870262081	80.0	0.00946026756413
161.70373457	80.0	0.000170176200828
158.727269273	80.0	0.00266893428144
153.584688871	80.0	0.00554749689187
159.201379778	80.0	0.00126539399606
158.37597429	80.0	0.00437541501659
157.981467097	80.0	0.0065882457701
157.879084927	80.0	0.00703190578261
159.868635996	80.0	0.000430995618825
156.476247487	80.0	0.00879561303398
156.587755842	80.0	0.00902706216495
155.995053802	80.0	0.00750804817756
156.361359597	80.0	0.00852555686801
156.780793591	80.0	0.00934828845726
157.224669725	80.0	0.00923710013003
157.736761767	80.0	0.00762125353477
158.454011472	80.0	0.00396102433423
157.559114601	80.0	0.00828872484784
156.514983986	80.0	0.00887959087362
158.008936659	80.0	0.0064558901792
159.167261325	80.0	0.00132886327724
157.952700864	80.0	0.00671412083562
158.968939169	80.0	0.00177238458004
158.610508678	80.0	0.00318744281083
159.045522055	80.0	0.00157473683616
158.190357811	80.0	0.0054140786977
159.529360588	80.0	0.000766814844993
159.067581569	80.0	0.0015278931972
159.115159528	80.0	0.00143033546398
157.075149414	80.0	0.0094939072891
157.386065792	80.0	0.00883797968897
156.394817306	80.0	0.00860732285802
160.783255776	80.0	6.86889372133e-05
159.700812402	80.0	0.00057735854849
159.10903894	80.0	0.00144262159421
158.995975107	80.0	0.0016871121861
158.013331346	80.0	0.00643084508689
159.119201062	80.0	0.00142226515565
160.056889137	80.0	0.000305394615818
159.35637206	80.0	0.00100556404103
156.129356875	80.0	0.00789640011752
157.628375007	80.0	0.00803931210771
157.90753458	80.0	0.00690992665058
156.831512917	80.0	0.00941475158815
160.249674815	80.0	0.000210956256259
157.992308987	80.0	0.00654060311134
160.223022426	80.0	0.00022227548214
160.145685695	80.0	0.000258150510647
155.580198277	80.0	0.00767133166877
158.533592499	80.0	0.00355718861056
160.919097397	80.0	5.04460857662e-05
159.809576023	80.0	0.000478488510763
156.620420119	80.0	0.00908872479727
154.646542917	80.0	0.0071788860976
156.413793222	80.0	0.00865258108468
153.850937698	80.0	0.00568220286454
154.522692878	80.0	0.00691440732567
159.921528342	80.0	0.000391882850602
159.885035139	80.0	0.000418532646722
157.780031783	80.0	0.00744629256551
157.433125829	80.0	0.00870006984234
156.947735697	80.0	0.009537314964
156.476958091	80.0	0.00879718682427
156.984576054	80.0	0.00956731751231
157.952599128	80.0	0.00671456452604
154.766592015	80.0	0.00742901795791
159.009864385	80.0	0.00165264068599
156.844198926	80.0	0.00943015907451
157.478609017	80.0	0.00855836092781
157.459783677	80.0	0.00861798722649
159.220633077	80.0	0.0012306011963
160.189721494	80.0	0.000237155707734
158.847537519	80.0	0.00219245569257
158.093320436	80.0	0.00597207523859
157.133629124	80.0	0.00940715676284
158.706755224	80.0	0.0027561270345
159.879495115	80.0	0.000422708615354
159.784515186	80.0	0.000499920422192
157.265762508	80.0	0.00914692122916
160.615811687	80.0	9.92087822777e-05
156.299360118	80.0	0.00836765984394
157.353796615	80.0	0.00892716869082
158.41962791	80.0	0.00414154136438
152.441762217	80.0	0.00501583623905
158.872631643	80.0	0.00210060571757
157.740427662	80.0	0.00760659318168
159.749654937	80.0	0.000531054088263
159.758144426	80.0	0.000523328008626
155.047146529	80.0	0.00787523473992
158.540033906	80.0	0.00352541719829
158.111953481	80.0	0.00586478224327
156.503387122	80.0	0.00885483996452
155.496206465	80.0	0.00770391803936
160.64596108	80.0	9.29515938237e-05
155.72460253	80.0	0.00761492721706
156.015852218	80.0	0.00755516602182
159.273757523	80.0	0.0011383594185
159.323972224	80.0	0.00105613011649
157.357054352	80.0	0.00891836863371
161.704609511	80.0	0.000170451371024
157.802899145	80.0	0.00735222812752
158.242105547	80.0	0.00511905549223
158.555864531	80.0	0.0034479472677
157.117189593	80.0	0.00943335593701
157.964662688	80.0	0.00666187766198
156.644457489	80.0	0.00913225355672
156.766710676	80.0	0.00932846944605
155.29621902	80.0	0.00778083094439
157.035752091	80.0	0.00954211192605
155.74749887	80.0	0.00760594065598
159.571293243	80.0	0.00071639469961
157.223826444	80.0	0.00923886514681
159.488912153	80.0	0.00081811122995
154.158253327	80.0	0.00611150146364
155.10273626	80.0	0.00785430225102
158.042106042	80.0	0.00626635069354
156.319548757	80.0	0.00841996015458
155.870954234	80.0	0.00755728674115
158.549287062	80.0	0.00348002878026
153.698916547	80.0	0.00560525811938
157.580222342	80.0	0.00821432883649
160.089260385	80.0	0.000287378263651
158.863931021	80.0	0.0021321547465
157.326168745	80.0	0.00899991924561
158.70664236	80.0	0.00275661144265
157.055887283	80.0	0.00951851677941
154.385986028	80.0	0.00661656028399
160.376231949	80.0	0.000163785325815
157.932686768	80.0	0.00680118623834
155.522000396	80.0	0.0076939283146
159.009771632	80.0	0.00165284687016
158.781753275	80.0	0.00244567849122
159.053457793	80.0	0.00155776679911
158.524603696	80.0	0.00360176230731
158.209107984	80.0	0.00530685339703
157.811012171	80.0	0.00731860761566
158.420125684	80.0	0.00413890395401
156.329284996	80.0	0.00844488091403
156.085561371	80.0	0.00776697851864
156.83119354	80.0	0.00941435737064
160.375885573	80.0	0.000163900632583
157.813188356	80.0	0.00730956812896
159.87169958	80.0	0.000428643990206
160.04190068	80.0	0.000314058421972
158.372889109	80.0	0.00439212875557
159.295100775	80.0	0.00110282812892
159.680209998	80.0	0.000597862182077
156.096275531	80.0	0.00779891307252
158.702565504	80.0	0.00277414345509
158.521517202	80.0	0.00361713090689
154.633017063	80.0	0.00715029486633
158.454657041	80.0	0.00395766810816
159.541862708	80.0	0.000751492633756
157.204689214	80.0	0.00927798073711
161.856813178	80.0	0.000224660475548
156.370610168	80.0	0.00854841152604
155.406330024	80.0	0.00773860294212
158.958749536	80.0	0.00180529874063
159.766915026	80.0	0.000515444131859
155.261336285	80.0	0.00779414647895
158.435403557	80.0	0.00405829432858
156.797116273	80.0	0.00937052122648
156.587933242	80.0	0.00902740477088
159.386929072	80.0	0.000959621349413
160.492687701	80.0	0.000128830621008
153.662646692	80.0	0.0055869119178
160.087465588	80.0	0.000288352744678
156.804689704	80.0	0.00938056605279
158.345339862	80.0	0.00454237997913
160.305641439	80.0	0.000188807249354
157.665644618	80.0	0.00789911048503
160.078405352	80.0	0.000293315353291
158.815289076	80.0	0.00231434302591
159.40018995	80.0	0.000940202389117
156.026785107	80.0	0.00758882912146
156.594510532	80.0	0.00904004813062
158.580109384	80.0	0.00333102278844
157.372368188	80.0	0.00887638480011
156.780603457	80.0	0.00934802479871
161.379481922	80.0	9.14516617643e-05
157.604757391	80.0	0.00812604927004
158.278199526	80.0	0.00491530657646
160.791389866	80.0	6.74487098533e-05
156.746410263	80.0	0.00929887047286
156.986237252	80.0	0.00956856851894
157.961784464	80.0	0.00667446169215
160.172405022	80.0	0.00024522855845
153.20469204	80.0	0.00535582644836
158.650644954	80.0	0.0030031957987
155.539521129	80.0	0.00768713380492
156.461255453	80.0	0.00876212456615
159.432359231	80.0	0.000894376616653
156.006109465	80.0	0.00752503547348
158.434678811	80.0	0.0040621032582
157.833805602	80.0	0.00722349412279
156.868652244	80.0	0.00945846840232
159.199453908	80.0	0.00126891465799
159.112226397	80.0	0.00143621359746


==> data/BPF_resample_1.dat <==
38.107387727	80.0	0.005
28.7745863222	80.0	0.005
199.340417066	80.0	0.005
138.564507743	80.0	0.005
39.6726476724	80.0	0.005
184.033890113	80.0	0.005
40.7246732656	80.0	0.005
160.930794994	80.0	0.005
184.033890113	80.0	0.005
28.0892168398	80.0	0.005
160.930794994	80.0	0.005
193.94081782	80.0	0.005
39.6726476724	80.0	0.005
161.796516314	80.0	0.005
36.7257934979	80.0	0.005
43.6527001134	80.0	0.005
193.625473371	80.0	0.005
199.046157822	80.0	0.005
15.4511380607	80.0	0.005
43.4470538779	80.0	0.005
43.2725244371	80.0	0.005
180.650146288	80.0	0.005
29.7338355664	80.0	0.005
136.290310199	80.0	0.005
137.633005551	80.0	0.005
28.7745863222	80.0	0.005
38.107387727	80.0	0.005
177.859262031	80.0	0.005
199.046157822	80.0	0.005
30.1751352421	80.0	0.005
30.1581233371	80.0	0.005
45.9692028602	80.0	0.005
138.650808448	80.0	0.005
199.046157822	80.0	0.005
160.930794994	80.0	0.005
41.3736856537	80.0	0.005
184.220597734	80.0	0.005
20.7390162711	80.0	0.005
30.1751352421	80.0	0.005
22.6468446697	80.0	0.005
184.220597734	80.0	0.005
37.9349692191	80.0	0.005
30.1852807879	80.0	0.005
138.650808448	80.0	0.005
43.8302604244	80.0	0.005
30.1751352421	80.0	0.005
45.9692028602	80.0	0.005
19.7301562227	80.0	0.005
190.797656503	80.0	0.005
22.455181445	80.0	0.005
37.9349692191	80.0	0.005
30.1852807879	80.0	0.005
38.107387727	80.0	0.005
160.930794994	80.0	0.005
39.6726476724	80.0	0.005
193.207400038	80.0	0.005
184.39506911	80.0	0.005
161.796516314	80.0	0.005
138.650808448	80.0	0.005
30.1581233371	80.0	0.005
37.6414425423	80.0	0.005
43.4470538779	80.0	0.005
160.930794994	80.0	0.005
43.8302604244	80.0	0.005
131.458958531	80.0	0.005
38.2579470582	80.0	0.005
149.788235348	80.0	0.005
30.9418656796	80.0	0.005
19.7301562227	80.0	0.005
181.240854464	80.0	0.005
198.928345603	80.0	0.005
28.0892168398	80.0	0.005
138.564507743	80.0	0.005
32.0895713166	80.0	0.005
38.107387727	80.0	0.005
19.7301562227	80.0	0.005
193.207400038	80.0	0.005
140.307044291	80.0	0.005
184.033890113	80.0	0.005
193.207400038	80.0	0.005
29.7338355664	80.0	0.005
149.788235348	80.0	0.005
195.260287107	80.0	0.005
40.7246732656	80.0	0.005
27.2494131404	80.0	0.005
193.184399027	80.0	0.005
161.796516314	80.0	0.005
140.307044291	80.0	0.005
38.107387727	80.0	0.005
138.650808448	80.0	0.005
30.1751352421	80.0	0.005
30.1751352421	80.0	0.005
199.046157822	80.0	0.005
186.727627697	80.0	0.005
164.483884397	80.0	0.005
30.9418656796	80.0	0.005
196.814029389	80.0	0.005
173.52031175	80.0	0.005
29.7338355664	80.0	0.005
39.6589998401	80.0	0.005
30.1751352421	80.0	0.005
36.7257934979	80.0	0.005
38.107387727	80.0	0.005
37.6414425423	80.0	0.005
152.984871847	80.0	0.005
39.6589998401	80.0	0.005
29.7338355664	80.0	0.005
43.6527001134	80.0	0.005
164.483884397	80.0	0.005
37.9349692191	80.0	0.005
193.625473371	80.0	0.005
38.2579470582	80.0	0.005
28.7745863222	80.0	0.005
19.7301562227	80.0	0.005
179.256362476	80.0	0.005
39.6589998401	80.0	0.005
43.4470538779	80.0	0.005
30.1852807879	80.0	0.005
189.627609897	80.0	0.005
28.7745863222	80.0	0.005
39.6589998401	80.0	0.005
45.9692028602	80.0	0.005
160.930794994	80.0	0.005
30.1751352421	80.0	0.005
199.340417066	80.0	0.005
30.1751352421	80.0	0.005
160.930794994	80.0	0.005
5.29541166891	80.0	0.005
184.033890113	80.0	0.005
161.796516314	80.0	0.005
30.9418656796	80.0	0.005
149.655205952	80.0	0.005
28.7745863222	80.0	0.005
184.033890113	80.0	0.005
22.8752363027	80.0	0.005
196.814029389	80.0	0.005
39.6589998401	80.0	0.005
43.8302604244	80.0	0.005
43.8302604244	80.0	0.005
39.6726476724	80.0	0.005
199.340417066	80.0	0.005
136.290310199	80.0	0.005
193.94081782	80.0	0.005
193.94081782	80.0	0.005
193.184399027	80.0	0.005
40.7246732656	80.0	0.005
40.7246732656	80.0	0.005
184.39506911	80.0	0.005
184.220597734	80.0	0.005
193.207400038	80.0	0.005
195.260287107	80.0	0.005
39.6589998401	80.0	0.005
160.191327345	80.0	0.005
193.184399027	80.0	0.005
27.7607536218	80.0	0.005
140.307044291	80.0	0.005
29.7338355664	80.0	0.005
30.1852807879	80.0	0.005
139.001276804	80.0	0.005
184.033890113	80.0	0.005
28.7745863222	80.0	0.005
149.655205952	80.0	0.005
30.1751352421	80.0	0.005
189.702034445	80.0	0.005
186.727627697	80.0	0.005
184.033890113	80.0	0.005
27.2494131404	80.0	0.005
193.94081782	80.0	0.005
30.1581233371	80.0	0.005
40.7246732656	80.0	0.005
38.2579470582	80.0	0.005
30.1852807879	80.0	0.005
41.3736856537	80.0	0.005
41.6512135858	80.0	0.005
184.39506911	80.0	0.005
186.121805788	80.0	0.005
193.94081782	80.0	0.005
138.564507743	80.0	0.005
28.7745863222	80.0	0.005
43.8302604244	80.0	0.005
30.1751352421	80.0	0.005
39.6589998401	80.0	0.005
37.9349692191	80.0	0.005
195.260287107	80.0	0.005
39.6726476724	80.0	0.005
37.6414425423	80.0	0.005
29.7338355664	80.0	0.005
184.39506911	80.0	0.005
43.8302604244	80.0	0.005
193.625473371	80.0	0.005
30.1581233371	80.0	0.005
199.340417066	80.0	0.005
39.6726476724	80.0	0.005
138.564507743	80.0	0.005
189.702034445	80.0	0.005
39.6726476724	80.0	0.005
39.6589998401	80.0	0.005
160.930794994	80.0	0.005
161.796516314	80.0	0.005
38.2579470582	80.0	0.005


==> data/BPF_resample_2.dat <==
187.269135932	80.0	0.005
186.491429449	80.0	0.005
186.862571162	80.0	0.005
22.2289502089	80.0	0.005
49.5415125718	80.0	0.005
22.2289502089	80.0	0.005
47.6261107891	80.0	0.005
26.0522214694	80.0	0.005
46.2023848647	80.0	0.005
23.4510229292	80.0	0.005
47.6261107891	80.0	0.005
188.316004145	80.0	0.005
187.539480452	80.0	0.005
45.2061857399	80.0	0.005
46.7246460227	80.0	0.005
185.981958425	80.0	0.005
187.369044962	80.0	0.005
187.539480452	80.0	0.005
185.981958425	80.0	0.005
186.491429449	80.0	0.005
48.6982107396	80.0	0.005
45.2061857399	80.0	0.005
193.357820919	80.0	0.005
48.6982107396	80.0	0.005
187.62170439	80.0	0.005
196.233892332	80.0	0.005
23.5031563743	80.0	0.005
186.268887691	80.0	0.005
33.9190833964	80.0	0.005
186.491429449	80.0	0.005
46.6465282836	80.0	0.005
195.019016098	80.0	0.005
195.818237129	80.0	0.005
48.6982107396	80.0	0.005
187.62170439	80.0	0.005
46.2721714813	80.0	0.005
185.785104171	80.0	0.005
48.6982107396	80.0	0.005
46.2721714813	80.0	0.005
22.2289502089	80.0	0.005
45.8927503466	80.0	0.005
188.316004145	80.0	0.005
5.1300774018	80.0	0.005
23.4510229292	80.0	0.005
45.3216085775	80.0	0.005
39.7722330401	80.0	0.005
186.862571162	80.0	0.005
194.361987705	80.0	0.005
195.634297816	80.0	0.005
42.6899037844	80.0	0.005
187.607656847	80.0	0.005
187.62170439	80.0	0.005
23.5031563743	80.0	0.005
39.7336191164	80.0	0.005
186.491429449	80.0	0.005
186.862571162	80.0	0.005
22.2289502089	80.0	0.005
196.186920044	80.0	0.005
46.2721714813	80.0	0.005
28.761356254	80.0	0.005
195.634297816	80.0	0.005
187.62170439	80.0	0.005
37.6678565139	80.0	0.005
43.130523229	80.0	0.005
40.0612769717	80.0	0.005
49.5415125718	80.0	0.005
46.2721714813	80.0	0.005
191.865612313	80.0	0.005
196.186920044	80.0	0.005
187.269135932	80.0	0.005
49.4429193378	80.0	0.005
187.607656847	80.0	0.005
47.6261107891	80.0	0.005
185.981958425	80.0	0.005
42.6899037844	80.0	0.005
197.645226597	80.0	0.005
42.4047140967	80.0	0.005
5.1300774018	80.0	0.005
22.9818477381	80.0	0.005
188.316004145	80.0	0.005
197.263205923	80.0	0.005
46.2721714813	80.0	0.005
41.8136415377	80.0	0.005
45.8927503466	80.0	0.005
46.7246460227	80.0	0.005
5.1300774018	80.0	0.005
49.4429193378	80.0	0.005
187.269135932	80.0	0.005
22.9818477381	80.0	0.005
187.369044962	80.0	0.005
47.6261107891	80.0	0.005
185.981958425	80.0	0.005
40.7729264351	80.0	0.005
195.952757116	80.0	0.005
23.5031563743	80.0	0.005
48.6982107396	80.0	0.005
22.9818477381	80.0	0.005
187.269135932	80.0	0.005
45.6651636068	80.0	0.005
46.7246460227	80.0	0.005
186.862571162	80.0	0.005
42.4047140967	80.0	0.005
195.019016098	80.0	0.005
40.1962967147	80.0	0.005
49.4429193378	80.0	0.005
23.5031563743	80.0	0.005
43.008506688	80.0	0.005
188.316004145	80.0	0.005
187.607656847	80.0	0.005
46.6465282836	80.0	0.005
190.379898378	80.0	0.005
21.0590373953	80.0	0.005
187.62170439	80.0	0.005
186.491429449	80.0	0.005
46.030534917	80.0	0.005
187.539480452	80.0	0.005
22.9818477381	80.0	0.005
48.6982107396	80.0	0.005
42.4047140967	80.0	0.005
188.316004145	80.0	0.005
192.819078825	80.0	0.005
196.292634793	80.0	0.005
37.6678565139	80.0	0.005
195.694603583	80.0	0.005
49.4429193378	80.0	0.005
46.2023848647	80.0	0.005
186.491429449	80.0	0.005
196.292634793	80.0	0.005
46.030534917	80.0	0.005
186.862571162	80.0	0.005
195.952757116	80.0	0.005
39.7336191164	80.0	0.005
49.5415125718	80.0	0.005
194.737397408	80.0	0.005
195.012823249	80.0	0.005
26.0522214694	80.0	0.005
46.2721714813	80.0	0.005
187.607656847	80.0	0.005
47.6261107891	80.0	0.005
187.369044962	80.0	0.005
187.369044962	80.0	0.005
49.5415125718	80.0	0.005
187.62170439	80.0	0.005
186.540745322	80.0	0.005
42.9583618568	80.0	0.005
46.7246460227	80.0	0.005
188.316004145	80.0	0.005
187.539480452	80.0	0.005
187.539480452	80.0	0.005
46.6465282836	80.0	0.005
187.607656847	80.0	0.005
22.2289502089	80.0	0.005
191.442153377	80.0	0.005
41.6661638519	80.0	0.005
186.540745322	80.0	0.005
46.6465282836	80.0	0.005
21.0590373953	80.0	0.005
42.3249306305	80.0	0.005
48.6982107396	80.0	0.005
41.0630093627	80.0	0.005
46.6465282836	80.0	0.005
186.268887691	80.0	0.005
190.379898378	80.0	0.005
42.6899037844	80.0	0.005
46.6465282836	80.0	0.005
21.0590373953	80.0	0.005
186.491429449	80.0	0.005
187.539480452	80.0	0.005
41.6743306476	80.0	0.005
187.369044962	80.0	0.005
187.539480452	80.0	0.005
49.5415125718	80.0	0.005
191.865612313	80.0	0.005
43.130523229	80.0	0.005
46.6465282836	80.0	0.005
196.292634793	80.0	0.005
45.8927503466	80.0	0.005
186.491429449	80.0	0.005
46.7246460227	80.0	0.005
46.030534917	80.0	0.005
42.6899037844	80.0	0.005
194.737397408	80.0	0.005
49.5415125718	80.0	0.005
186.268887691	80.0	0.005
42.6899037844	80.0	0.005
24.8751074244	80.0	0.005
40.7729264351	80.0	0.005
48.6982107396	80.0	0.005
43.1398284469	80.0	0.005
187.539480452	80.0	0.005
187.539480452	80.0	0.005
187.62170439	80.0	0.005
46.2023848647	80.0	0.005
187.269135932	80.0	0.005
43.1398284469	80.0	0.005
23.5031563743	80.0	0.005
188.316004145	80.0	0.005
22.2289502089	80.0	0.005
26.0522214694	80.0	0.005
191.321810792	80.0	0.005


==> data/BPF_resample_25.dat <==
66.2092937043	80.0	0.005
65.208710229	80.0	0.005
64.6656195232	80.0	0.005
61.9338302264	80.0	0.005
65.9279136303	80.0	0.005
65.208710229	80.0	0.005
63.7284388679	80.0	0.005
65.295784482	80.0	0.005
63.316424665	80.0	0.005
66.1825346058	80.0	0.005
65.7634755809	80.0	0.005
63.97792147	80.0	0.005
64.7733882356	80.0	0.005
62.2387939998	80.0	0.005
64.0556751685	80.0	0.005
65.3076463929	80.0	0.005
65.3550336894	80.0	0.005
63.487187	80.0	0.005
64.9355239013	80.0	0.005
61.812540996	80.0	0.005
62.820450453	80.0	0.005
65.7447327179	80.0	0.005
65.3076463929	80.0	0.005
61.8850189205	80.0	0.005
61.9338302264	80.0	0.005
65.7307786616	80.0	0.005
64.1885820743	80.0	0.005
66.7729453449	80.0	0.005
65.9469573367	80.0	0.005
63.3421300483	80.0	0.005
65.724450131	80.0	0.005
61.9338302264	80.0	0.005
65.070188056	80.0	0.005
64.3394752462	80.0	0.005
61.6532973801	80.0	0.005
65.2893345512	80.0	0.005
65.727453788	80.0	0.005
64.7646279152	80.0	0.005
65.1359248741	80.0	0.005
63.1907945118	80.0	0.005
61.9338302264	80.0	0.005
66.1022483668	80.0	0.005
65.2893345512	80.0	0.005
64.8531813649	80.0	0.005
63.2443155094	80.0	0.005
63.9924432391	80.0	0.005
64.7197364954	80.0	0.005
64.0387555868	80.0	0.005
64.7646279152	80.0	0.005
64.6656195232	80.0	0.005
65.2693994356	80.0	0.005
63.8381508541	80.0	0.005
67.969017663	80.0	0.005
68.5933760871	80.0	0.005
62.7388411644	80.0	0.005
65.6065866317	80.0	0.005
66.7676300649	80.0	0.005
66.3034016208	80.0	0.005
62.312958137	80.0	0.005
64.891900761	80.0	0.005
62.6055027204	80.0	0.005
63.3103287036	80.0	0.005
68.7795816394	80.0	0.005
63.4662297342	80.0	0.005
62.9525856854	80.0	0.005
64.8616634072	80.0	0.005
64.2928509478	80.0	0.005
63.7987197698	80.0	0.005
65.0778961334	80.0	0.005
63.3057370174	80.0	0.005
64.6047020305	80.0	0.005
63.6564250938	80.0	0.005
63.4248515584	80.0	0.005
64.1290484249	80.0	0.005
65.094362181	80.0	0.005
62.312958137	80.0	0.005
64.1885820743	80.0	0.005
65.8273430086	80.0	0.005
62.7388411644	80.0	0.005
64.891900761	80.0	0.005
62.1094196924	80.0	0.005
67.2032241797	80.0	0.005
65.3550336894	80.0	0.005
67.594341217	80.0	0.005
66.7729453449	80.0	0.005
65.7447327179	80.0	0.005
63.5789773861	80.0	0.005
67.1083693505	80.0	0.005
62.8201163959	80.0	0.005
63.6051745068	80.0	0.005
69.1373987475	80.0	0.005
66.3034016208	80.0	0.005
64.9678829432	80.0	0.005
64.3035845381	80.0	0.005
65.0339750523	80.0	0.005
64.8986742079	80.0	0.005
62.312958137	80.0	0.005
63.1907945118	80.0	0.005
63.2926025793	80.0	0.005
63.5789773861	80.0	0.005
66.7676300649	80.0	0.005
67.3862402445	80.0	0.005
66.1858650945	80.0	0.005
65.295784482	80.0	0.005
66.2936338602	80.0	0.005
65.0339750523	80.0	0.005
64.7657115098	80.0	0.005
62.820450453	80.0	0.005
65.7829299987	80.0	0.005
65.7175275587	80.0	0.005
68.0207848999	80.0	0.005
62.1094196924	80.0	0.005
64.0877320173	80.0	0.005
66.0579787247	80.0	0.005
67.4104065561	80.0	0.005
67.2032241797	80.0	0.005
64.4465178804	80.0	0.005
64.4589695992	80.0	0.005
65.0778961334	80.0	0.005
63.487187	80.0	0.005
67.2032241797	80.0	0.005
62.1094196924	80.0	0.005
64.83267789	80.0	0.005
65.724450131	80.0	0.005
66.8484113259	80.0	0.005
64.7016978533	80.0	0.005
66.7729453449	80.0	0.005
65.5072268221	80.0	0.005
67.2032241797	80.0	0.005
65.8534416775	80.0	0.005
64.78634091	80.0	0.005
68.7795816394	80.0	0.005
64.0556751685	80.0	0.005
67.2520456092	80.0	0.005
64.9042535625	80.0	0.005
64.9678829432	80.0	0.005
62.1094196924	80.0	0.005
62.9511667352	80.0	0.005
62.9511667352	80.0	0.005
63.2926025793	80.0	0.005
65.2893345512	80.0	0.005
62.7616676257	80.0	0.005
67.4695870205	80.0	0.005
62.8047806795	80.0	0.005
65.5593892214	80.0	0.005
67.4104065561	80.0	0.005
65.1359248741	80.0	0.005
64.2516862619	80.0	0.005
67.3862402445	80.0	0.005
63.7531317807	80.0	0.005
63.5789773861	80.0	0.005
65.5485115459	80.0	0.005
63.316424665	80.0	0.005
64.1885820743	80.0	0.005
65.7634755809	80.0	0.005
67.2032241797	80.0	0.005
65.7243157863	80.0	0.005
64.9355239013	80.0	0.005
65.1359248741	80.0	0.005
65.7016045131	80.0	0.005
63.6051745068	80.0	0.005
62.5035799935	80.0	0.005
61.812540996	80.0	0.005
62.5035799935	80.0	0.005
65.9548761024	80.0	0.005
63.1907945118	80.0	0.005
66.1461139281	80.0	0.005
64.7646279152	80.0	0.005
64.7362872745	80.0	0.005
65.5485115459	80.0	0.005
63.1306209405	80.0	0.005
65.464141394	80.0	0.005
66.8519658217	80.0	0.005
67.6401986869	80.0	0.005
64.4465178804	80.0	0.005
62.7388411644	80.0	0.005
63.0377501065	80.0	0.005
65.7447327179	80.0	0.005
66.0445676136	80.0	0.005
67.1083693505	80.0	0.005
65.6065866317	80.0	0.005
67.2520456092	80.0	0.005
64.4341397057	80.0	0.005
65.7307786616	80.0	0.005
64.3428648762	80.0	0.005
64.7016978533	80.0	0.005
67.3862402445	80.0	0.005
63.5531977275	80.0	0.005
65.5593892214	80.0	0.005
62.9838229258	80.0	0.005
62.7616676257	80.0	0.005
67.4695870205	80.0	0.005
66.8484113259	80.0	0.005
64.0556751685	80.0	0.005
67.6401986869	80.0	0.005
63.4248515584	80.0	0.005
65.4348689982	80.0	0.005
62.8201163959	80.0	0.005
66.8484113259	80.0	0.005
63.8725149284	80.0	0.005


==> data/BPF_resample_50.dat <==
116.34724444	80.0	0.005
116.793574412	80.0	0.005
112.472422422	80.0	0.005
114.841691138	80.0	0.005
108.181416125	80.0	0.005
119.70540271	80.0	0.005
113.091307944	80.0	0.005
114.452093545	80.0	0.005
102.482154712	80.0	0.005
112.472422422	80.0	0.005
104.328195089	80.0	0.005
117.570670983	80.0	0.005
111.666283829	80.0	0.005
119.300591077	80.0	0.005
117.880824242	80.0	0.005
113.68714034	80.0	0.005
114.184389071	80.0	0.005
113.729919534	80.0	0.005
119.934206062	80.0	0.005
113.091307944	80.0	0.005
114.239942414	80.0	0.005
119.934206062	80.0	0.005
116.272090029	80.0	0.005
109.926239531	80.0	0.005
114.929569445	80.0	0.005
115.10794746	80.0	0.005
114.452093545	80.0	0.005
111.35069499	80.0	0.005
110.442509952	80.0	0.005
109.642746747	80.0	0.005
115.912468927	80.0	0.005
113.994324742	80.0	0.005
103.988826407	80.0	0.005
113.193514801	80.0	0.005
114.994397621	80.0	0.005
118.004304469	80.0	0.005
116.740941247	80.0	0.005
104.536422929	80.0	0.005
112.756080683	80.0	0.005
108.129592181	80.0	0.005
117.443899572	80.0	0.005
117.350433406	80.0	0.005
104.185941239	80.0	0.005
115.494470237	80.0	0.005
113.729919534	80.0	0.005
120.078686379	80.0	0.005
106.029090911	80.0	0.005
114.239942414	80.0	0.005
113.634201194	80.0	0.005
115.062602159	80.0	0.005
114.184389071	80.0	0.005
118.325598915	80.0	0.005
117.808583436	80.0	0.005
109.032227663	80.0	0.005
108.418770139	80.0	0.005
115.168877731	80.0	0.005
110.972296148	80.0	0.005
113.977381316	80.0	0.005
116.814853044	80.0	0.005
116.816673895	80.0	0.005
106.126318378	80.0	0.005
111.666283829	80.0	0.005
120.078686379	80.0	0.005
113.68714034	80.0	0.005
117.768997238	80.0	0.005
108.181416125	80.0	0.005
112.771179604	80.0	0.005
116.280953782	80.0	0.005
112.472422422	80.0	0.005
120.631741052	80.0	0.005
116.905023816	80.0	0.005
111.287795104	80.0	0.005
110.706009556	80.0	0.005
112.472422422	80.0	0.005
110.972296148	80.0	0.005
114.563887296	80.0	0.005
110.972296148	80.0	0.005
114.921767637	80.0	0.005
117.768997238	80.0	0.005
110.970115182	80.0	0.005
117.443899572	80.0	0.005
116.326383696	80.0	0.005
113.091307944	80.0	0.005
118.891328044	80.0	0.005
117.356995788	80.0	0.005
103.988826407	80.0	0.005
106.029090911	80.0	0.005
115.302594611	80.0	0.005
115.997928513	80.0	0.005
117.676867589	80.0	0.005
116.746283214	80.0	0.005
112.472422422	80.0	0.005
111.695269331	80.0	0.005
106.834023811	80.0	0.005
114.184389071	80.0	0.005
118.891328044	80.0	0.005
119.934206062	80.0	0.005
115.389926124	80.0	0.005
112.646622297	80.0	0.005
118.082011859	80.0	0.005
115.59568823	80.0	0.005
108.418770139	80.0	0.005
118.325598915	80.0	0.005
110.282992822	80.0	0.005
115.966946474	80.0	0.005
118.157838009	80.0	0.005
116.905023816	80.0	0.005
104.328195089	80.0	0.005
112.756080683	80.0	0.005
115.653515626	80.0	0.005
112.756080683	80.0	0.005
108.418770139	80.0	0.005
118.891328044	80.0	0.005
114.226784426	80.0	0.005
117.808583436	80.0	0.005
116.160147431	80.0	0.005
114.958833252	80.0	0.005
117.676867589	80.0	0.005
115.10794746	80.0	0.005
111.834064423	80.0	0.005
107.316257616	80.0	0.005
119.288141629	80.0	0.005
116.814853044	80.0	0.005
114.841691138	80.0	0.005
116.633912644	80.0	0.005
104.518924436	80.0	0.005
112.221085964	80.0	0.005
118.489121315	80.0	0.005
114.921767637	80.0	0.005
110.706009556	80.0	0.005
116.34724444	80.0	0.005
110.599799354	80.0	0.005
113.035009308	80.0	0.005
115.389926124	80.0	0.005
113.59619793	80.0	0.005
121.028385532	80.0	0.005
105.917436315	80.0	0.005
113.696097338	80.0	0.005
112.771179604	80.0	0.005
106.694464442	80.0	0.005
106.126318378	80.0	0.005
108.181416125	80.0	0.005
105.941249848	80.0	0.005
119.934206062	80.0	0.005
117.801384868	80.0	0.005
105.917436315	80.0	0.005
115.677654657	80.0	0.005
114.049037506	80.0	0.005
105.260755194	80.0	0.005
117.546349885	80.0	0.005
106.657823966	80.0	0.005
116.633912644	80.0	0.005
122.385953687	80.0	0.005
115.912468927	80.0	0.005
112.527329892	80.0	0.005
116.32977418	80.0	0.005
106.694464442	80.0	0.005
112.651439591	80.0	0.005
110.599799354	80.0	0.005
114.239942414	80.0	0.005
114.469331278	80.0	0.005
114.563887296	80.0	0.005
111.117505467	80.0	0.005
110.972296148	80.0	0.005
108.181416125	80.0	0.005
108.418770139	80.0	0.005
113.59619793	80.0	0.005
116.478587985	80.0	0.005
113.146133653	80.0	0.005
117.768997238	80.0	0.005
117.443899572	80.0	0.005
105.727607915	80.0	0.005
117.427078377	80.0	0.005
113.091307944	80.0	0.005
114.426926269	80.0	0.005
116.34724444	80.0	0.005
114.492043791	80.0	0.005
114.524406351	80.0	0.005
110.771257033	80.0	0.005
115.168877731	80.0	0.005
106.834023811	80.0	0.005
117.880824242	80.0	0.005
111.81478695	80.0	0.005
110.124567135	80.0	0.005
117.350433406	80.0	0.005
114.184389071	80.0	0.005
114.452093545	80.0	0.005
110.771257033	80.0	0.005
119.70540271	80.0	0.005
108.418770139	80.0	0.005
111.666283829	80.0	0.005
112.651439591	80.0	0.005
111.266419498	80.0	0.005
118.082011859	80.0	0.005
112.771179604	80.0	0.005
108.448817424	80.0	0.005
118.489121315	80.0	0.005
105.941249848	80.0	0.005
110.970115182	80.0	0.005
114.01335452	80.0	0.005


==> data/BPF_resample_70.dat <==
156.986237252	80.0	0.005
158.345339862	80.0	0.005
156.085561371	80.0	0.005
156.594510532	80.0	0.005
156.831512917	80.0	0.005
155.870954234	80.0	0.005
156.329284996	80.0	0.005
157.035752091	80.0	0.005
156.804689704	80.0	0.005
155.29621902	80.0	0.005
157.879084927	80.0	0.005
156.984576054	80.0	0.005
158.434678811	80.0	0.005
156.015852218	80.0	0.005
157.833805602	80.0	0.005
157.075149414	80.0	0.005
159.868635996	80.0	0.005
155.72460253	80.0	0.005
156.026785107	80.0	0.005
156.361359597	80.0	0.005
158.521517202	80.0	0.005
158.815289076	80.0	0.005
159.009771632	80.0	0.005
156.870262081	80.0	0.005
156.026785107	80.0	0.005
156.587933242	80.0	0.005
153.662646692	80.0	0.005
157.459783677	80.0	0.005
157.353796615	80.0	0.005
158.555864531	80.0	0.005
158.580109384	80.0	0.005
156.361359597	80.0	0.005
156.503387122	80.0	0.005
157.075149414	80.0	0.005
155.580198277	80.0	0.005
155.047146529	80.0	0.005
157.459783677	80.0	0.005
154.633017063	80.0	0.005
156.370610168	80.0	0.005
155.539521129	80.0	0.005
156.986237252	80.0	0.005
156.804689704	80.0	0.005
157.665644618	80.0	0.005
161.856813178	80.0	0.005
156.319548757	80.0	0.005
154.385986028	80.0	0.005
157.964662688	80.0	0.005
156.746410263	80.0	0.005
157.964662688	80.0	0.005
156.129356875	80.0	0.005
156.319548757	80.0	0.005
158.042106042	80.0	0.005
157.580222342	80.0	0.005
155.10273626	80.0	0.005
158.008936659	80.0	0.005
156.780793591	80.0	0.005
156.587755842	80.0	0.005
156.329284996	80.0	0.005
156.129356875	80.0	0.005
156.644457489	80.0	0.005
155.406330024	80.0	0.005
156.83119354	80.0	0.005
155.522000396	80.0	0.005
159.053457793	80.0	0.005
157.740427662	80.0	0.005
157.736761767	80.0	0.005
158.111953481	80.0	0.005
157.224669725	80.0	0.005
159.749654937	80.0	0.005
159.053457793	80.0	0.005
156.984576054	80.0	0.005
158.454011472	80.0	0.005
157.133629124	80.0	0.005
156.026785107	80.0	0.005
158.013331346	80.0	0.005
156.780603457	80.0	0.005
156.83119354	80.0	0.005
155.522000396	80.0	0.005
157.981467097	80.0	0.005
156.329284996	80.0	0.005
156.370610168	80.0	0.005
158.013331346	80.0	0.005
155.406330024	80.0	0.005
156.476247487	80.0	0.005
157.879084927	80.0	0.005
158.521517202	80.0	0.005
155.72460253	80.0	0.005
158.209107984	80.0	0.005
157.433125829	80.0	0.005
156.868652244	80.0	0.005
156.83119354	80.0	0.005
157.224669725	80.0	0.005
157.813188356	80.0	0.005
156.870262081	80.0	0.005
157.604757391	80.0	0.005
157.133629124	80.0	0.005
158.278199526	80.0	0.005
156.947735697	80.0	0.005
155.580198277	80.0	0.005
156.006109465	80.0	0.005
157.833805602	80.0	0.005
156.83119354	80.0	0.005
157.353796615	80.0	0.005
157.459783677	80.0	0.005
158.727269273	80.0	0.005
156.026785107	80.0	0.005
157.035752091	80.0	0.005
156.780793591	80.0	0.005
156.476958091	80.0	0.005
155.496206465	80.0	0.005
156.085561371	80.0	0.005
154.522692878	80.0	0.005
153.850937698	80.0	0.005
155.72460253	80.0	0.005
155.261336285	80.0	0.005
157.133629124	80.0	0.005
156.394817306	80.0	0.005
153.850937698	80.0	0.005
156.514983986	80.0	0.005
157.604757391	80.0	0.005
156.746410263	80.0	0.005
156.413793222	80.0	0.005
157.736761767	80.0	0.005
154.646542917	80.0	0.005
157.932686768	80.0	0.005
156.476247487	80.0	0.005
158.521517202	80.0	0.005
156.83119354	80.0	0.005
157.952700864	80.0	0.005
156.644457489	80.0	0.005
158.524603696	80.0	0.005
158.345339862	80.0	0.005
156.413793222	80.0	0.005
157.433125829	80.0	0.005
157.204689214	80.0	0.005
157.932686768	80.0	0.005
155.995053802	80.0	0.005
153.662646692	80.0	0.005
157.326168745	80.0	0.005
155.29621902	80.0	0.005
156.413793222	80.0	0.005
156.594510532	80.0	0.005
156.766710676	80.0	0.005
157.813188356	80.0	0.005
153.662646692	80.0	0.005
158.434678811	80.0	0.005
159.067581569	80.0	0.005
158.190357811	80.0	0.005
156.129356875	80.0	0.005
160.615811687	80.0	0.005
158.278199526	80.0	0.005
156.844198926	80.0	0.005
157.433125829	80.0	0.005
156.413793222	80.0	0.005
153.662646692	80.0	0.005
156.746410263	80.0	0.005
158.420125684	80.0	0.005
156.984576054	80.0	0.005
156.026785107	80.0	0.005
155.10273626	80.0	0.005
161.70373457	80.0	0.005
157.075149414	80.0	0.005
156.329284996	80.0	0.005
152.441762217	80.0	0.005
157.981467097	80.0	0.005
157.559114601	80.0	0.005
159.295100775	80.0	0.005
156.394817306	80.0	0.005
156.594510532	80.0	0.005
158.41962791	80.0	0.005
156.766710676	80.0	0.005
156.026785107	80.0	0.005
159.220633077	80.0	0.005
157.932686768	80.0	0.005
156.129356875	80.0	0.005
156.804689704	80.0	0.005
154.385986028	80.0	0.005
153.662646692	80.0	0.005
156.129356875	80.0	0.005
158.847537519	80.0	0.005
154.766592015	80.0	0.005
158.372889109	80.0	0.005
156.870262081	80.0	0.005
158.190357811	80.0	0.005
156.476958091	80.0	0.005
156.096275531	80.0	0.005
156.780793591	80.0	0.005
158.41962791	80.0	0.005
158.37597429	80.0	0.005
154.522692878	80.0	0.005
154.633017063	80.0	0.005
157.665644618	80.0	0.005
156.984576054	80.0	0.005
154.766592015	80.0	0.005
157.075149414	80.0	0.005
155.522000396	80.0	0.005
157.075149414	80.0	0.005
158.995975107	80.0	0.005
157.223826444	80.0	0.005
157.740427662	80.0	0.005


==> data/BPF_trans_1.dat <==
73.9464463419	80.0	0.005
190.797656503	80.0	0.005
193.184399027	80.0	0.005
100.885311857	80.0	0.005
1.33458435512	80.0	0.005
138.650808448	80.0	0.005
140.307044291	80.0	0.005
81.9590808943	80.0	0.005
4.00761249607	80.0	0.005
60.3905266207	80.0	0.005
145.041616051	80.0	0.005
131.458958531	80.0	0.005
102.68865822	80.0	0.005
157.055393472	80.0	0.005
108.379953406	80.0	0.005
180.650146288	80.0	0.005
139.001276804	80.0	0.005
47.9572607114	80.0	0.005
180.817893356	80.0	0.005
121.729880405	80.0	0.005
184.39506911	80.0	0.005
152.984871847	80.0	0.005
113.625774842	80.0	0.005
153.383266106	80.0	0.005
149.467025757	80.0	0.005
90.1967004992	80.0	0.005
155.222574178	80.0	0.005
173.52031175	80.0	0.005
129.560435907	80.0	0.005
193.207400038	80.0	0.005
196.814029389	80.0	0.005
189.702034445	80.0	0.005
172.182113971	80.0	0.005
100.498459828	80.0	0.005
156.935273278	80.0	0.005
19.7301562227	80.0	0.005
28.0892168398	80.0	0.005
89.5837535187	80.0	0.005
196.115360797	80.0	0.005
30.9418656796	80.0	0.005
186.37385644	80.0	0.005
149.788235348	80.0	0.005
23.148311291	80.0	0.005
160.191327345	80.0	0.005
137.633005551	80.0	0.005
152.169636207	80.0	0.005
87.0889419734	80.0	0.005
81.3702499229	80.0	0.005
83.4119152074	80.0	0.005
122.421342102	80.0	0.005
22.0819654049	80.0	0.005
41.3736856537	80.0	0.005
32.0895713166	80.0	0.005
41.6512135858	80.0	0.005
186.611038286	80.0	0.005
11.2384352662	80.0	0.005
184.033890113	80.0	0.005
189.627609897	80.0	0.005
130.623528798	80.0	0.005
197.329281849	80.0	0.005
134.334690581	80.0	0.005
53.8745858049	80.0	0.005
36.3848912751	80.0	0.005
179.256362476	80.0	0.005
73.3585757812	80.0	0.005
145.612854354	80.0	0.005
51.0985276139	80.0	0.005
121.164654799	80.0	0.005
29.7338355664	80.0	0.005
84.9133917173	80.0	0.005
199.046157822	80.0	0.005
193.625473371	80.0	0.005
55.2638449764	80.0	0.005
38.2579470582	80.0	0.005
143.028665484	80.0	0.005
92.2764215976	80.0	0.005
30.1581233371	80.0	0.005
81.2384776841	80.0	0.005
5.29541166891	80.0	0.005
30.1751352421	80.0	0.005
156.121303452	80.0	0.005
98.9658617081	80.0	0.005
156.060419353	80.0	0.005
15.4511380607	80.0	0.005
1.45750305168	80.0	0.005
152.800427067	80.0	0.005
84.6720208646	80.0	0.005
193.94081782	80.0	0.005
66.1066169646	80.0	0.005
64.1564164277	80.0	0.005
161.796516314	80.0	0.005
37.6414425423	80.0	0.005
117.718672516	80.0	0.005
55.7857931666	80.0	0.005
7.43615540377	80.0	0.005
181.240854464	80.0	0.005
73.882652329	80.0	0.005
158.012783501	80.0	0.005
164.483884397	80.0	0.005
136.290310199	80.0	0.005
125.287940359	80.0	0.005
36.7257934979	80.0	0.005
81.1231923236	80.0	0.005
102.408481612	80.0	0.005
177.859262031	80.0	0.005
104.214051088	80.0	0.005
97.0393790864	80.0	0.005
76.7421972118	80.0	0.005
172.962855777	80.0	0.005
186.727627697	80.0	0.005
22.8752363027	80.0	0.005
76.7584606688	80.0	0.005
190.955947996	80.0	0.005
84.6713387826	80.0	0.005
49.4069753649	80.0	0.005
160.930794994	80.0	0.005
82.4677777309	80.0	0.005
152.341282593	80.0	0.005
119.311990988	80.0	0.005
65.0781257913	80.0	0.005
37.9349692191	80.0	0.005
27.7607536218	80.0	0.005
20.7390162711	80.0	0.005
123.766132876	80.0	0.005
60.7076902604	80.0	0.005
147.976095102	80.0	0.005
30.1852807879	80.0	0.005
0.443292213744	80.0	0.005
64.8372563536	80.0	0.005
170.144885352	80.0	0.005
112.482629944	80.0	0.005
43.6527001134	80.0	0.005
27.2494131404	80.0	0.005
1.48882880817	80.0	0.005
99.4651807145	80.0	0.005
10.4984901172	80.0	0.005
40.7246732656	80.0	0.005
111.000554322	80.0	0.005
8.89253026148	80.0	0.005
45.9692028602	80.0	0.005
2.71482202908	80.0	0.005
106.676577215	80.0	0.005
25.3140098129	80.0	0.005
11.9151569897	80.0	0.005
73.6966020896	80.0	0.005
143.19132968	80.0	0.005
172.343197468	80.0	0.005
154.04605096	80.0	0.005
36.5764008241	80.0	0.005
146.175319083	80.0	0.005
68.6888632619	80.0	0.005
38.107387727	80.0	0.005
126.081499764	80.0	0.005
59.9341616159	80.0	0.005
0.537771335956	80.0	0.005
165.2806858	80.0	0.005
39.6589998401	80.0	0.005
48.5335098233	80.0	0.005
84.3566621051	80.0	0.005
138.564507743	80.0	0.005
71.53709323	80.0	0.005
199.340417066	80.0	0.005
124.970066381	80.0	0.005
22.455181445	80.0	0.005
83.7021835485	80.0	0.005
122.0824487	80.0	0.005
195.260287107	80.0	0.005
145.919454972	80.0	0.005
149.655205952	80.0	0.005
105.02582852	80.0	0.005
186.121805788	80.0	0.005
12.3989780797	80.0	0.005
109.266310282	80.0	0.005
43.4470538779	80.0	0.005
14.5539353066	80.0	0.005
184.220597734	80.0	0.005
182.681189432	80.0	0.005
91.4556970921	80.0	0.005
95.8784095239	80.0	0.005
28.7745863222	80.0	0.005
63.6062747252	80.0	0.005
103.952928141	80.0	0.005
1.50317038646	80.0	0.005
102.148616764	80.0	0.005
106.835415358	80.0	0.005
145.517372923	80.0	0.005
39.6726476724	80.0	0.005
154.039061755	80.0	0.005
198.928345603	80.0	0.005
22.6468446697	80.0	0.005
170.938523624	80.0	0.005
43.8302604244	80.0	0.005
58.5624152808	80.0	0.005
90.4398927566	80.0	0.005
43.2725244371	80.0	0.005
168.034904994	80.0	0.005
134.068252761	80.0	0.005
78.6713277609	80.0	0.005
114.76628433	80.0	0.005
119.440899494	80.0	0.005


==> data/BPF_trans_2.dat <==
40.3951071462	80.0	0.005
28.761356254	80.0	0.005
203.027038262	80.0	0.005
141.31523233	80.0	0.005
42.6899037844	80.0	0.005
185.785104171	80.0	0.005
43.4832418583	80.0	0.005
163.50638828	80.0	0.005
187.269135932	80.0	0.005
30.9870418813	80.0	0.005
164.227466586	80.0	0.005
195.283636286	80.0	0.005
43.1398284469	80.0	0.005
164.58183708	80.0	0.005
39.1014415409	80.0	0.005
46.2721714813	80.0	0.005
195.952757116	80.0	0.005
200.678526284	80.0	0.005
17.4243710107	80.0	0.005
45.2061857399	80.0	0.005
44.5256722797	80.0	0.005
183.274180239	80.0	0.005
33.9190833964	80.0	0.005
139.411750013	80.0	0.005
141.633132038	80.0	0.005
29.2012976924	80.0	0.005
40.089005453	80.0	0.005
179.050559112	80.0	0.005
201.995920056	80.0	0.005
31.1006912706	80.0	0.005
33.1485682273	80.0	0.005
49.4429193378	80.0	0.005
140.764122698	80.0	0.005
201.41893823	80.0	0.005
162.428910859	80.0	0.005
44.0569886135	80.0	0.005
186.540745322	80.0	0.005
22.9818477381	80.0	0.005
31.3714172165	80.0	0.005
24.8751074244	80.0	0.005
185.563171908	80.0	0.005
41.8136415377	80.0	0.005
31.4573305231	80.0	0.005
141.174470712	80.0	0.005
46.2023848647	80.0	0.005
32.9431514453	80.0	0.005
48.6982107396	80.0	0.005
20.0853068487	80.0	0.005
191.442153377	80.0	0.005
23.5031563743	80.0	0.005
40.6607973734	80.0	0.005
31.9357375457	80.0	0.005
39.7730152793	80.0	0.005
162.827209029	80.0	0.005
40.1122386735	80.0	0.005
195.154064479	80.0	0.005
187.62170439	80.0	0.005
161.818497657	80.0	0.005
139.367301107	80.0	0.005
33.2558472469	80.0	0.005
39.5604579808	80.0	0.005
45.3216085775	80.0	0.005
164.154817929	80.0	0.005
46.6465282836	80.0	0.005
134.63184238	80.0	0.005
39.7722330401	80.0	0.005
153.853482334	80.0	0.005
31.8798472465	80.0	0.005
22.2289502089	80.0	0.005
183.428382378	80.0	0.005
200.767821489	80.0	0.005
30.3869155327	80.0	0.005
138.839120937	80.0	0.005
32.8073749471	80.0	0.005
39.561909072	80.0	0.005
21.0590373953	80.0	0.005
195.694603583	80.0	0.005
143.608285144	80.0	0.005
185.976396011	80.0	0.005
196.292634793	80.0	0.005
31.9502490027	80.0	0.005
150.92441397	80.0	0.005
197.263205923	80.0	0.005
42.3249306305	80.0	0.005
30.1202493614	80.0	0.005
196.233892332	80.0	0.005
165.00873483	80.0	0.005
143.387923413	80.0	0.005
40.1962967147	80.0	0.005
141.016781826	80.0	0.005
32.8018099187	80.0	0.005
31.4539801931	80.0	0.005
200.951396235	80.0	0.005
191.321810792	80.0	0.005
165.836633446	80.0	0.005
32.8525994353	80.0	0.005
197.645226597	80.0	0.005
174.744748103	80.0	0.005
31.5449793418	80.0	0.005
42.1203485757	80.0	0.005
32.0617848147	80.0	0.005
37.6678565139	80.0	0.005
39.7412516247	80.0	0.005
38.707021675	80.0	0.005
156.395426543	80.0	0.005
42.0252053163	80.0	0.005
31.5538241992	80.0	0.005
44.8239857817	80.0	0.005
166.025024968	80.0	0.005
39.4001032541	80.0	0.005
195.818237129	80.0	0.005
40.0891376491	80.0	0.005
29.6760204193	80.0	0.005
23.4510229292	80.0	0.005
180.26144498	80.0	0.005
41.6661638519	80.0	0.005
45.6651636068	80.0	0.005
31.6559560353	80.0	0.005
190.379898378	80.0	0.005
30.35231142	80.0	0.005
40.8487130479	80.0	0.005
49.5415125718	80.0	0.005
163.718026307	80.0	0.005
30.4518182104	80.0	0.005
201.921121751	80.0	0.005
32.2814958274	80.0	0.005
162.3968992	80.0	0.005
5.1300774018	80.0	0.005
186.491429449	80.0	0.005
163.238946941	80.0	0.005
32.1246031195	80.0	0.005
151.314585076	80.0	0.005
30.834927983	80.0	0.005
184.521886775	80.0	0.005
26.0522214694	80.0	0.005
198.570895292	80.0	0.005
40.7729264351	80.0	0.005
46.030534917	80.0	0.005
45.8927503466	80.0	0.005
39.393858788	80.0	0.005
199.616129604	80.0	0.005
137.924292259	80.0	0.005
194.361987705	80.0	0.005
195.012823249	80.0	0.005
193.357820919	80.0	0.005
41.827123803	80.0	0.005
43.008506688	80.0	0.005
188.316004145	80.0	0.005
186.062986183	80.0	0.005
194.67563123	80.0	0.005
195.634297816	80.0	0.005
41.6743306476	80.0	0.005
161.280232101	80.0	0.005
195.019016098	80.0	0.005
29.3300820619	80.0	0.005
141.701472512	80.0	0.005
30.9312228886	80.0	0.005
33.4943012119	80.0	0.005
139.785620366	80.0	0.005
185.981958425	80.0	0.005
30.1032209522	80.0	0.005
150.919866468	80.0	0.005
33.5882568485	80.0	0.005
192.819078825	80.0	0.005
187.539480452	80.0	0.005
186.268887691	80.0	0.005
29.0255362223	80.0	0.005
196.186920044	80.0	0.005
32.2701870977	80.0	0.005
42.9583618568	80.0	0.005
39.7336191164	80.0	0.005
30.0415763648	80.0	0.005
43.130523229	80.0	0.005
42.4047140967	80.0	0.005
186.862571162	80.0	0.005
187.369044962	80.0	0.005
196.503237749	80.0	0.005
141.901095065	80.0	0.005
31.5035317556	80.0	0.005
47.6261107891	80.0	0.005
32.4679412886	80.0	0.005
42.380656185	80.0	0.005
40.8744492187	80.0	0.005
196.650996653	80.0	0.005
42.1849667796	80.0	0.005
41.312169929	80.0	0.005
33.4875246555	80.0	0.005
187.607656847	80.0	0.005
46.7246460227	80.0	0.005
194.737397408	80.0	0.005
30.7956082438	80.0	0.005
201.128291336	80.0	0.005
41.0630093627	80.0	0.005
140.395209361	80.0	0.005
191.865612313	80.0	0.005
41.5310153017	80.0	0.005
42.0112883998	80.0	0.005
161.905467555	80.0	0.005
163.894613134	80.0	0.005
40.0612769717	80.0	0.005


==> data/BPF_trans_25.dat <==
65.5485115459	80.0	0.005
65.5593892214	80.0	0.005
63.6051745068	80.0	0.005
63.9924432391	80.0	0.005
64.1777190342	80.0	0.005
64.9678829432	80.0	0.005
64.78634091	80.0	0.005
63.3103287036	80.0	0.005
62.9942225833	80.0	0.005
62.8201163959	80.0	0.005
62.1605305172	80.0	0.005
63.8030039841	80.0	0.005
65.7307786616	80.0	0.005
64.0330458111	80.0	0.005
66.0579787247	80.0	0.005
65.1359248741	80.0	0.005
64.9355239013	80.0	0.005
63.7284388679	80.0	0.005
61.8850189205	80.0	0.005
64.7212322864	80.0	0.005
65.9469573367	80.0	0.005
65.9403961256	80.0	0.005
63.3421300483	80.0	0.005
65.1462688833	80.0	0.005
64.2516862619	80.0	0.005
64.4341397057	80.0	0.005
64.1885820743	80.0	0.005
65.7175275587	80.0	0.005
62.312958137	80.0	0.005
66.1825346058	80.0	0.005
65.8273430086	80.0	0.005
63.8725149284	80.0	0.005
63.3614053482	80.0	0.005
65.0805058192	80.0	0.005
67.2032241797	80.0	0.005
64.1290484249	80.0	0.005
64.3394752462	80.0	0.005
66.3034016208	80.0	0.005
63.2926025793	80.0	0.005
67.3862402445	80.0	0.005
62.1094196924	80.0	0.005
64.077557166	80.0	0.005
68.0207848999	80.0	0.005
65.8211667304	80.0	0.005
62.7388411644	80.0	0.005
63.9385868714	80.0	0.005
63.6723610964	80.0	0.005
64.8531813649	80.0	0.005
66.4613061989	80.0	0.005
63.97792147	80.0	0.005
62.9838229258	80.0	0.005
69.1373987475	80.0	0.005
64.0556751685	80.0	0.005
65.094362181	80.0	0.005
65.2376143023	80.0	0.005
64.0877320173	80.0	0.005
69.2139962876	80.0	0.005
65.4348689982	80.0	0.005
61.6532973801	80.0	0.005
64.4574185853	80.0	0.005
64.7637245934	80.0	0.005
63.2443155094	80.0	0.005
64.891900761	80.0	0.005
66.0231479636	80.0	0.005
64.4290530822	80.0	0.005
62.725349585	80.0	0.005
66.2936338602	80.0	0.005
68.7795816394	80.0	0.005
63.3057370174	80.0	0.005
65.8702496832	80.0	0.005
65.3065780352	80.0	0.005
65.727453788	80.0	0.005
63.7987197698	80.0	0.005
67.969017663	80.0	0.005
64.4465178804	80.0	0.005
63.1206737832	80.0	0.005
62.6011493303	80.0	0.005
66.1461139281	80.0	0.005
65.070188056	80.0	0.005
63.9357572991	80.0	0.005
64.6047020305	80.0	0.005
66.9945851107	80.0	0.005
65.9279136303	80.0	0.005
64.4774936836	80.0	0.005
63.0377501065	80.0	0.005
64.9042535625	80.0	0.005
64.3428648762	80.0	0.005
64.0387555868	80.0	0.005
64.6683108573	80.0	0.005
65.7634755809	80.0	0.005
64.8986742079	80.0	0.005
65.2893345512	80.0	0.005
68.5030478379	80.0	0.005
62.7368849665	80.0	0.005
64.7657115098	80.0	0.005
67.4104065561	80.0	0.005
65.2693994356	80.0	0.005
62.9511667352	80.0	0.005
62.9665240985	80.0	0.005
64.2928509478	80.0	0.005
63.4662297342	80.0	0.005
64.3035845381	80.0	0.005
65.0968327613	80.0	0.005
65.7016045131	80.0	0.005
65.5427925395	80.0	0.005
61.9338302264	80.0	0.005
62.8047806795	80.0	0.005
68.5933760871	80.0	0.005
65.7894776207	80.0	0.005
66.8519658217	80.0	0.005
64.4114579632	80.0	0.005
65.4124244338	80.0	0.005
65.7561666483	80.0	0.005
65.8534416775	80.0	0.005
66.8484113259	80.0	0.005
63.5788290951	80.0	0.005
61.812540996	80.0	0.005
67.2520456092	80.0	0.005
64.3107017017	80.0	0.005
65.6065866317	80.0	0.005
65.0339750523	80.0	0.005
64.7197364954	80.0	0.005
63.5531977275	80.0	0.005
66.2092937043	80.0	0.005
62.6370769451	80.0	0.005
64.7646279152	80.0	0.005
63.1907945118	80.0	0.005
62.2387939998	80.0	0.005
63.563151475	80.0	0.005
66.1858650945	80.0	0.005
67.0969899647	80.0	0.005
65.208710229	80.0	0.005
65.7447327179	80.0	0.005
62.7644060846	80.0	0.005
65.4464097101	80.0	0.005
66.1022483668	80.0	0.005
64.7016978533	80.0	0.005
67.7528235844	80.0	0.005
61.2820612717	80.0	0.005
65.3550336894	80.0	0.005
65.01209609	80.0	0.005
65.7829299987	80.0	0.005
67.6401986869	80.0	0.005
64.8616634072	80.0	0.005
62.7616676257	80.0	0.005
65.271640744	80.0	0.005
65.6070824802	80.0	0.005
63.8712221175	80.0	0.005
63.5811518141	80.0	0.005
66.7729453449	80.0	0.005
66.7676300649	80.0	0.005
65.0778961334	80.0	0.005
64.4589695992	80.0	0.005
65.9467834665	80.0	0.005
63.6012119233	80.0	0.005
61.3651570792	80.0	0.005
63.1306209405	80.0	0.005
65.295784482	80.0	0.005
69.159196837	80.0	0.005
65.5068545305	80.0	0.005
63.316424665	80.0	0.005
64.0579503497	80.0	0.005
61.6378764725	80.0	0.005
65.464141394	80.0	0.005
66.2296865508	80.0	0.005
63.487187	80.0	0.005
64.7362872745	80.0	0.005
63.5789773861	80.0	0.005
62.9525856854	80.0	0.005
64.5419398936	80.0	0.005
65.7243157863	80.0	0.005
62.5035799935	80.0	0.005
63.9667048141	80.0	0.005
62.4991479498	80.0	0.005
63.7531317807	80.0	0.005
64.83267789	80.0	0.005
67.1083693505	80.0	0.005
66.8557220017	80.0	0.005
62.7966704182	80.0	0.005
62.820450453	80.0	0.005
67.594341217	80.0	0.005
64.4457266593	80.0	0.005
65.5072268221	80.0	0.005
63.6564250938	80.0	0.005
64.6656195232	80.0	0.005
64.7733882356	80.0	0.005
65.724450131	80.0	0.005
66.0445676136	80.0	0.005
67.4695870205	80.0	0.005
64.613475708	80.0	0.005
64.3570932753	80.0	0.005
66.8943390342	80.0	0.005
65.3076463929	80.0	0.005
63.4248515584	80.0	0.005
63.419267887	80.0	0.005
62.6055027204	80.0	0.005
65.9548761024	80.0	0.005
63.9066643524	80.0	0.005
64.9190928053	80.0	0.005
63.8381508541	80.0	0.005


==> data/BPF_trans_50.dat <==
119.70540271	80.0	0.005
119.267406766	80.0	0.005
113.696097338	80.0	0.005
114.251409437	80.0	0.005
110.970115182	80.0	0.005
117.443899572	80.0	0.005
103.988826407	80.0	0.005
112.771179604	80.0	0.005
111.415681753	80.0	0.005
104.328195089	80.0	0.005
112.176508261	80.0	0.005
118.135800594	80.0	0.005
116.588048752	80.0	0.005
113.404140032	80.0	0.005
119.934206062	80.0	0.005
120.078686379	80.0	0.005
116.814853044	80.0	0.005
111.695269331	80.0	0.005
108.181416125	80.0	0.005
119.288141629	80.0	0.005
106.029090911	80.0	0.005
117.019473066	80.0	0.005
114.563887296	80.0	0.005
114.226784426	80.0	0.005
108.963752629	80.0	0.005
112.628343622	80.0	0.005
108.129592181	80.0	0.005
117.746611904	80.0	0.005
110.04239981	80.0	0.005
113.634201194	80.0	0.005
118.325598915	80.0	0.005
117.808583436	80.0	0.005
112.699525129	80.0	0.005
112.646622297	80.0	0.005
117.880824242	80.0	0.005
115.905789934	80.0	0.005
116.937388953	80.0	0.005
116.013798948	80.0	0.005
111.666283829	80.0	0.005
105.917436315	80.0	0.005
110.599799354	80.0	0.005
114.683555591	80.0	0.005
114.426926269	80.0	0.005
114.5958837	80.0	0.005
119.433004128	80.0	0.005
110.972296148	80.0	0.005
120.631741052	80.0	0.005
117.350433406	80.0	0.005
114.452093545	80.0	0.005
117.570670983	80.0	0.005
112.472422422	80.0	0.005
113.091307944	80.0	0.005
114.921767637	80.0	0.005
110.401356695	80.0	0.005
111.81478695	80.0	0.005
117.041856358	80.0	0.005
114.239942414	80.0	0.005
116.478587985	80.0	0.005
114.994397621	80.0	0.005
117.676867589	80.0	0.005
116.793574412	80.0	0.005
115.10794746	80.0	0.005
111.031699393	80.0	0.005
112.756080683	80.0	0.005
104.765105963	80.0	0.005
116.816673895	80.0	0.005
113.68714034	80.0	0.005
116.326383696	80.0	0.005
117.752046083	80.0	0.005
113.336154886	80.0	0.005
111.03952011	80.0	0.005
106.626122778	80.0	0.005
113.146133653	80.0	0.005
114.524406351	80.0	0.005
116.905023816	80.0	0.005
122.385953687	80.0	0.005
111.287795104	80.0	0.005
112.527329892	80.0	0.005
120.071434801	80.0	0.005
109.926239531	80.0	0.005
102.482154712	80.0	0.005
115.654818699	80.0	0.005
118.183629332	80.0	0.005
115.389926124	80.0	0.005
109.981604092	80.0	0.005
110.706009556	80.0	0.005
118.157838009	80.0	0.005
115.677654657	80.0	0.005
116.338863172	80.0	0.005
115.653515626	80.0	0.005
107.829607532	80.0	0.005
105.260755194	80.0	0.005
116.220009789	80.0	0.005
111.951487195	80.0	0.005
118.082011859	80.0	0.005
114.049037506	80.0	0.005
113.977381316	80.0	0.005
107.83549089	80.0	0.005
116.13601789	80.0	0.005
117.546349885	80.0	0.005
118.891328044	80.0	0.005
115.912468927	80.0	0.005
119.300591077	80.0	0.005
111.194117445	80.0	0.005
114.111534944	80.0	0.005
114.469331278	80.0	0.005
116.50087109	80.0	0.005
115.966946474	80.0	0.005
114.184389071	80.0	0.005
105.727607915	80.0	0.005
109.032227663	80.0	0.005
105.941249848	80.0	0.005
106.657823966	80.0	0.005
121.028385532	80.0	0.005
117.768997238	80.0	0.005
104.793298677	80.0	0.005
108.418770139	80.0	0.005
118.55084957	80.0	0.005
115.062602159	80.0	0.005
116.042847085	80.0	0.005
113.035009308	80.0	0.005
115.628579494	80.0	0.005
113.729919534	80.0	0.005
116.740941247	80.0	0.005
115.67198632	80.0	0.005
113.691657982	80.0	0.005
112.651439591	80.0	0.005
117.356995788	80.0	0.005
110.771257033	80.0	0.005
116.633912644	80.0	0.005
115.997928513	80.0	0.005
114.322814792	80.0	0.005
117.427078377	80.0	0.005
110.124567135	80.0	0.005
115.168877731	80.0	0.005
112.221085964	80.0	0.005
113.193514801	80.0	0.005
106.834023811	80.0	0.005
117.907004477	80.0	0.005
116.717561512	80.0	0.005
115.302594611	80.0	0.005
116.280953782	80.0	0.005
116.22408303	80.0	0.005
112.396304745	80.0	0.005
118.489121315	80.0	0.005
111.834064423	80.0	0.005
112.882694764	80.0	0.005
110.205270595	80.0	0.005
119.005646797	80.0	0.005
113.994324742	80.0	0.005
110.293820259	80.0	0.005
118.71973302	80.0	0.005
114.01335452	80.0	0.005
118.194712992	80.0	0.005
110.282992822	80.0	0.005
104.518924436	80.0	0.005
118.227872971	80.0	0.005
116.272090029	80.0	0.005
106.126318378	80.0	0.005
102.300722805	80.0	0.005
111.117505467	80.0	0.005
118.004304469	80.0	0.005
105.93102663	80.0	0.005
112.002812841	80.0	0.005
110.442509952	80.0	0.005
114.929569445	80.0	0.005
119.490355535	80.0	0.005
111.266419498	80.0	0.005
102.781232499	80.0	0.005
115.237107101	80.0	0.005
107.316257616	80.0	0.005
106.694464442	80.0	0.005
116.160147431	80.0	0.005
105.082616567	80.0	0.005
115.598718015	80.0	0.005
116.34724444	80.0	0.005
104.185941239	80.0	0.005
115.494470237	80.0	0.005
115.59568823	80.0	0.005
113.29996749	80.0	0.005
112.018116728	80.0	0.005
124.256637358	80.0	0.005
117.801384868	80.0	0.005
109.520457173	80.0	0.005
113.59619793	80.0	0.005
116.32977418	80.0	0.005
118.784100581	80.0	0.005
116.746283214	80.0	0.005
112.572799094	80.0	0.005
104.536422929	80.0	0.005
108.448817424	80.0	0.005
115.465979243	80.0	0.005
107.910794245	80.0	0.005
118.194923083	80.0	0.005
114.492043791	80.0	0.005
109.771865048	80.0	0.005
109.642746747	80.0	0.005
114.841691138	80.0	0.005
111.35069499	80.0	0.005
114.958833252	80.0	0.005


==> data/BPF_trans_70.dat <==
158.678475897	80.0	0.005
159.147855267	80.0	0.005
156.870262081	80.0	0.005
161.70373457	80.0	0.005
158.727269273	80.0	0.005
153.584688871	80.0	0.005
159.201379778	80.0	0.005
158.37597429	80.0	0.005
157.981467097	80.0	0.005
157.879084927	80.0	0.005
159.868635996	80.0	0.005
156.476247487	80.0	0.005
156.587755842	80.0	0.005
155.995053802	80.0	0.005
156.361359597	80.0	0.005
156.780793591	80.0	0.005
157.224669725	80.0	0.005
157.736761767	80.0	0.005
158.454011472	80.0	0.005
157.559114601	80.0	0.005
156.514983986	80.0	0.005
158.008936659	80.0	0.005
159.167261325	80.0	0.005
157.952700864	80.0	0.005
158.968939169	80.0	0.005
158.610508678	80.0	0.005
159.045522055	80.0	0.005
158.190357811	80.0	0.005
159.529360588	80.0	0.005
159.067581569	80.0	0.005
159.115159528	80.0	0.005
157.075149414	80.0	0.005
157.386065792	80.0	0.005
156.394817306	80.0	0.005
160.783255776	80.0	0.005
159.700812402	80.0	0.005
159.10903894	80.0	0.005
158.995975107	80.0	0.005
158.013331346	80.0	0.005
159.119201062	80.0	0.005
160.056889137	80.0	0.005
159.35637206	80.0	0.005
156.129356875	80.0	0.005
157.628375007	80.0	0.005
157.90753458	80.0	0.005
156.831512917	80.0	0.005
160.249674815	80.0	0.005
157.992308987	80.0	0.005
160.223022426	80.0	0.005
160.145685695	80.0	0.005
155.580198277	80.0	0.005
158.533592499	80.0	0.005
160.919097397	80.0	0.005
159.809576023	80.0	0.005
156.620420119	80.0	0.005
154.646542917	80.0	0.005
156.413793222	80.0	0.005
153.850937698	80.0	0.005
154.522692878	80.0	0.005
159.921528342	80.0	0.005
159.885035139	80.0	0.005
157.780031783	80.0	0.005
157.433125829	80.0	0.005
156.947735697	80.0	0.005
156.476958091	80.0	0.005
156.984576054	80.0	0.005
157.952599128	80.0	0.005
154.766592015	80.0	0.005
159.009864385	80.0	0.005
156.844198926	80.0	0.005
157.478609017	80.0	0.005
157.459783677	80.0	0.005
159.220633077	80.0	0.005
160.189721494	80.0	0.005
158.847537519	80.0	0.005
158.093320436	80.0	0.005
157.133629124	80.0	0.005
158.706755224	80.0	0.005
159.879495115	80.0	0.005
159.784515186	80.0	0.005
157.265762508	80.0	0.005
160.615811687	80.0	0.005
156.299360118	80.0	0.005
157.353796615	80.0	0.005
158.41962791	80.0	0.005
152.441762217	80.0	0.005
158.872631643	80.0	0.005
157.740427662	80.0	0.005
159.749654937	80.0	0.005
159.758144426	80.0	0.005
155.047146529	80.0	0.005
158.540033906	80.0	0.005
158.111953481	80.0	0.005
156.503387122	80.0	0.005
155.496206465	80.0	0.005
160.64596108	80.0	0.005
155.72460253	80.0	0.005
156.015852218	80.0	0.005
159.273757523	80.0	0.005
159.323972224	80.0	0.005
157.357054352	80.0	0.005
161.704609511	80.0	0.005
157.802899145	80.0	0.005
158.242105547	80.0	0.005
158.555864531	80.0	0.005
157.117189593	80.0	0.005
157.964662688	80.0	0.005
156.644457489	80.0	0.005
156.766710676	80.0	0.005
155.29621902	80.0	0.005
157.035752091	80.0	0.005
155.74749887	80.0	0.005
159.571293243	80.0	0.005
157.223826444	80.0	0.005
159.488912153	80.0	0.005
154.158253327	80.0	0.005
155.10273626	80.0	0.005
158.042106042	80.0	0.005
156.319548757	80.0	0.005
155.870954234	80.0	0.005
158.549287062	80.0	0.005
153.698916547	80.0	0.005
157.580222342	80.0	0.005
160.089260385	80.0	0.005
158.863931021	80.0	0.005
157.326168745	80.0	0.005
158.70664236	80.0	0.005
157.055887283	80.0	0.005
154.385986028	80.0	0.005
160.376231949	80.0	0.005
157.932686768	80.0	0.005
155.522000396	80.0	0.005
159.009771632	80.0	0.005
158.781753275	80.0	0.005
159.053457793	80.0	0.005
158.524603696	80.0	0.005
158.209107984	80.0	0.005
157.811012171	80.0	0.005
158.420125684	80.0	0.005
156.329284996	80.0	0.005
156.085561371	80.0	0.005
156.83119354	80.0	0.005
160.375885573	80.0	0.005
157.813188356	80.0	0.005
159.87169958	80.0	0.005
160.04190068	80.0	0.005
158.372889109	80.0	0.005
159.295100775	80.0	0.005
159.680209998	80.0	0.005
156.096275531	80.0	0.005
158.702565504	80.0	0.005
158.521517202	80.0	0.005
154.633017063	80.0	0.005
158.454657041	80.0	0.005
159.541862708	80.0	0.005
157.204689214	80.0	0.005
161.856813178	80.0	0.005
156.370610168	80.0	0.005
155.406330024	80.0	0.005
158.958749536	80.0	0.005
159.766915026	80.0	0.005
155.261336285	80.0	0.005
158.435403557	80.0	0.005
156.797116273	80.0	0.005
156.587933242	80.0	0.005
159.386929072	80.0	0.005
160.492687701	80.0	0.005
153.662646692	80.0	0.005
160.087465588	80.0	0.005
156.804689704	80.0	0.005
158.345339862	80.0	0.005
160.305641439	80.0	0.005
157.665644618	80.0	0.005
160.078405352	80.0	0.005
158.815289076	80.0	0.005
159.40018995	80.0	0.005
156.026785107	80.0	0.005
156.594510532	80.0	0.005
158.580109384	80.0	0.005
157.372368188	80.0	0.005
156.780603457	80.0	0.005
161.379481922	80.0	0.005
157.604757391	80.0	0.005
158.278199526	80.0	0.005
160.791389866	80.0	0.005
156.746410263	80.0	0.005
156.986237252	80.0	0.005
157.961784464	80.0	0.005
160.172405022	80.0	0.005
153.20469204	80.0	0.005
158.650644954	80.0	0.005
155.539521129	80.0	0.005
156.461255453	80.0	0.005
159.432359231	80.0	0.005
156.006109465	80.0	0.005
158.434678811	80.0	0.005
157.833805602	80.0	0.005
156.868652244	80.0	0.005
159.199453908	80.0	0.005
159.112226397	80.0	0.005


==> data/dist_1.dat <==
20.0	70.0
20.0	44.7158751855


==> data/dist_2.dat <==
21.7606208224	70.0
21.7606208224	41.01973215


==> data/dist_25.dat <==
63.9528155845	70.0
63.9528155845	31.6843604361


==> data/dist_50.dat <==
116.360379971	70.0
116.360379971	20.0


==> data/dist_70.dat <==
155.656815067	70.0
155.656815067	52.06568908


==> data/level_1.dat <==
0	44.7158751855
200	44.7158751855


==> data/level_2.dat <==
0	41.01973215
200	41.01973215


==> data/level_25.dat <==
0	31.6843604361
200	31.6843604361


==> data/level_50.dat <==
0	20.0
200	20.0


==> data/level_70.dat <==
0	52.06568908
200	52.06568908


==> data/map.dat <==
0	30.0
1	32.2434778846
2	33.4851060777
3	35.4613390485
4	38.6115296745
5	41.0775598087
6	40.2414019369
7	40.8407071268
8	39.9325474232
9	38.8517984537
10	38.303472681
11	37.7419759266
12	38.9168339353
13	39.8929916486
14	40.6716532638
15	42.0535164733
16	43.3765490473
17	45.6691152331
18	45.8760754545
19	46.1139920357
20	44.7158751855
21	41.2831896097
22	40.9368179986
23	40.9258020228
24	39.6470640844
25	41.850496811
26	40.8162981733
27	41.6658411171
28	42.4692646228
29	44.9369388927
30	47.0565855027
31	47.4180004104
32	47.5082596133
33	45.9086885233
34	42.9664945632
35	41.6429564084
36	41.0483181307
37	41.936128193
38	43.2883852514
39	43.5065983037
40	44.1172408039
41	44.0655176331
42	43.4821553345
43	42.2475241469
44	44.1894482329
45	43.1926215387
46	41.9083268329
47	39.6574494448
48	39.5293614387
49	37.3241060612
50	36.9790140309
51	36.4426058238
52	37.5920667721
53	38.0606192776
54	37.8363630219
55	38.5074208252
56	39.2066584841
57	39.0494200663
58	38.6882580798
59	37.1129045778
60	35.7621317877
61	34.2965441005
62	33.5329532936
63	32.8037814672
64	31.6289255462
65	32.690222112
66	33.2883530359
67	32.5292946891
68	33.5211596307
69	32.6713487444
70	20.0
71	20.0
72	20.0
73	20.0
74	20.0
75	20.0
76	20.0
77	20.0
78	20.0
79	20.0
80	20.0
81	20.0
82	20.0
83	20.0
84	20.0
85	20.0
86	20.0
87	20.0
88	20.0
89	20.0
90	20.0
91	20.0
92	20.0
93	20.0
94	20.0
95	20.0
96	20.0
97	20.0
98	20.0
99	20.0
100	20.0
101	20.0
102	20.0
103	20.0
104	20.0
105	20.0
106	20.0
107	20.0
108	20.0
109	20.0
110	20.0
111	20.0
112	20.0
113	20.0
114	20.0
115	20.0
116	20.0
117	20.0
118	20.0
119	20.0
120	20.0
121	20.0
122	20.0
123	20.0
124	20.0
125	20.0
126	20.0
127	20.0
128	20.0
129	20.0
130	51.9376696292
131	51.6237092449
132	52.1364072822
133	50.9595172718
134	50.1358278511
135	48.5009602927
136	48.2794659069
137	48.2790668548
138	47.9559832854
139	48.727513565
140	48.4083427378
141	47.8998675121
142	49.2903138666
143	50.1434629532
144	51.0323177528
145	53.1744888504
146	53.4421963805
147	51.5825012969
148	51.7143713245
149	49.616242414
150	48.7668761738
151	48.8002352663
152	51.0796856249
153	51.2269424855
154	51.4000241054
155	52.1638828212
156	52.0143829908
157	53.1808247331
158	51.656780556
159	49.6900150163
160	48.2583063176
161	46.8351320519
162	48.1347761115
163	48.9037812939
164	49.3045613178
165	48.8093096581
166	50.6220370956
167	50.5912774183
168	49.7796966416
169	51.2851408427
170	51.4260078347
171	51.7204104624
172	51.1156796683
173	50.9781444169
174	49.505300987
175	48.0229980036
176	48.7399908246
177	48.4467711684
178	48.6172907965
179	49.1611321101
180	50.0726079327
181	50.2883519691
182	49.0193881874
183	47.9920574211
184	44.9891881993
185	44.6300403532
186	42.0797005563
187	40.2953047721
188	40.1022178659
189	39.6122095829
190	41.838485893
191	41.4953114021
192	42.7459500169
193	43.4833436868
194	42.6948579281
195	43.1077323647
196	42.3628041615
197	42.2386170723
198	42.0629143921
199	43.368354995
200	44.1985173033


==> data/pos_1.dat <==
20.0	70.0


==> data/pos_2.dat <==
21.7606208224	70.0


==> data/pos_25.dat <==
63.9528155845	70.0


==> data/pos_50.dat <==
116.360379971	70.0


==> data/pos_70.dat <==
155.656815067	70.0

